Hypersolid: Emergent Vision Representations via Short-Range Repulsion

A central problem in self-supervised learning is preventing representation collapse. Most methods avoid it through global mechanisms, such as contrastive expansion, variance constraints, decorrelating dimensions, or enforcing certain output distributions. In this work, we study a different design: short-range repulsion. We introduce Hypersolid, a self-supervised objective that combines view alignment with local collision avoidance. Our method induces a latent geometry of compact, semantically aligned neighborhoods with low anisotropy. This geometry is especially effective for unsupervised clustering and fine-grained separation, although it comes at the cost of weaker transferability.

==> data/dbscan_eps_exploration.txt <==
EPS Supervised_NMI Supervised_ARI Supervised_Clusters SimCLR_NMI SimCLR_ARI SimCLR_Clusters BYOL_NMI BYOL_ARI BYOL_Clusters Barlow_Twins_NMI Barlow_Twins_ARI Barlow_Twins_Clusters VICReg_NMI VICReg_ARI VICReg_Clusters DINO_NMI DINO_ARI DINO_Clusters LeJEPA_NMI LeJEPA_ARI LeJEPA_Clusters SwAV_NMI SwAV_ARI SwAV_Clusters ReSA_NMI ReSA_ARI ReSA_Clusters Hypersolid_MaxPool_Norm_NMI Hypersolid_MaxPool_Norm_ARI Hypersolid_MaxPool_Norm_Clusters Hypersolid_MaxPool_NMI Hypersolid_MaxPool_ARI Hypersolid_MaxPool_Clusters HyDeS_NMI HyDeS_ARI HyDeS_Clusters
0.005 0.0 0.0 0 0.0 0.0 0 0.004208718834676921 4.5038683473763035e-06 4 0.0 0.0 0 0.0 0.0 0 0.0003793023435080042 1.2534155856233483e-08 1 0.0 0.0 0 0.00015366931768145224 -3.139829222810625e-11 1 0.0 0.0 0 0.08296445555297945 7.226094055805934e-05 128 0.15357592892916785 0.00013324398851992256 232 0.0025035261983406072 1.5312382236542568e-06 4
0.01 0.0 0.0 0 0.0 0.0 0 0.006907635973124899 7.303971703975677e-06 6 0.0 0.0 0 0.0 0.0 0 0.0004946769138808157 1.5431896370202803e-08 1 0.0007412837027858353 2.6885876990547575e-07 2 0.00015366931768145224 -3.139829222810625e-11 1 0.0 0.0 0 0.1590894544242398 0.00016383568760733775 229 0.24646060825846472 0.00029735597300063104 311 0.007394442877429101 4.815765208467308e-06 12
0.015 0.0 0.0 0 0.0 0.0 0 0.010842903222882786 1.082123336226489e-05 14 0.0 0.0 0 0.0 0.0 0 0.0005441272208193046 1.5235794948939162e-08 1 0.0022247366510420503 5.642012869553952e-07 5 0.00020148909596346272 -6.594168373215279e-11 1 0.0 0.0 0 0.2155798475022271 0.0002544417777087113 289 0.3053805607933194 0.00044977601611195973 362 0.024392162094482153 1.5016585734926302e-05 45
0.02 0.0 0.0 0 0.0 0.0 0 0.01861195073326683 1.5483735101183345e-05 33 0.0 0.0 0 0.0 0.0 0 0.0036579567347019347 8.38143361573456e-07 11 0.006273221087358269 2.2343038849062406e-06 15 0.00022408250754915612 -8.792575855530305e-11 1 0.0 0.0 0 0.26226127337020766 0.0003526520312858087 342 0.3509707427013485 0.0006107661049386623 393 0.049331635260508634 3.406148675066235e-05 81
0.025 0.0 0.0 0 0.0 0.0 0 0.029385205633551813 2.236547588152981e-05 51 0.0 0.0 0 0.0005662616832778925 1.4721465523104325e-07 2 0.011810452263367566 4.570986602910012e-06 29 0.010197570123531008 4.776203370139378e-06 18 0.0014392198185633363 3.163258792217622e-07 6 0.0 0.0 0 0.2990691928068472 0.0004502400110430779 369 0.38704491165735466 0.0007765609936222667 420 0.08019650736349798 7.025892613586012e-05 107
0.03 0.0 0.0 0 0.0 0.0 0 0.041970863211057474 3.0634518653355654e-05 74 0.0 0.0 0 0.0020089203549359773 7.711395507939388e-07 6 0.027098569727462975 1.4446982149004811e-05 61 0.016988585745290184 7.244316362371377e-06 33 0.00235672932006212 7.96217410318924e-07 7 0.0 0.0 0 0.32814864690960227 0.0005476444300384294 386 0.4170206285061026 0.0009850065369328494 409 0.11286253258946782 0.00011733407574169102 133
0.035 0.0 0.0 0 0.00020146724473709123 3.200703462844709e-08 1 0.05704221222345446 4.153158954647768e-05 100 0.0 0.0 0 0.005210160490790519 2.0814442621376775e-06 15 0.04688263654147951 2.7614313400260953e-05 97 0.02588836329395313 1.1097886337120876e-05 48 0.0045340394405710156 1.899982670367508e-06 11 0.00020249726518433697 9.564814655047904e-09 1 0.35338039760184586 0.0006449534668060115 409 0.4419064277335115 0.0012273759041910885 427 0.14307486508421557 0.00017038553618723337 162
0.04 0.0 0.0 0 0.0002829204767649369 6.722014494736799e-08 1 0.07462809793467895 5.6477499414972845e-05 128 0.0 0.0 0 0.01081718287887043 4.3211832148474096e-06 32 0.07441701829495932 4.7885871208289165e-05 149 0.04064873434280108 1.706008896319583e-05 75 0.006777172497184146 2.9263477067559382e-06 17 0.0004499300670044074 8.949131061299566e-08 1 0.3762600391921781 0.0007468737008443739 426 0.4521803860784176 0.0015340722993150303 371 0.17038409597272425 0.00023474829220097287 182
0.045 0.0 0.0 0 0.0003238443770488403 8.963044162933443e-08 1 0.09363237368172184 7.600834267727456e-05 149 0.00048269050732451365 7.03249233257199e-08 2 0.0170076276765513 6.884840764186817e-06 47 0.11201170596776995 8.067835085816266e-05 216 0.056048842942250536 2.6136514956248228e-05 93 0.01027345363493697 4.878200214349445e-06 26 0.0006190956614035107 1.6620577879278723e-07 1 0.39589765963112383 0.0008533836826767418 434 0.4578797775110304 0.0018529124553420826 351 0.1985048013585742 0.0003063528854870118 210
0.05 0.0 0.0 0 0.0004061028988003644 1.440604373419346e-07 1 0.11316767673733563 0.00010054054806558538 160 0.002181421703436124 5.140574556690551e-07 8 0.024912802732842507 1.152031384711083e-05 60 0.1489840236792423 0.00012034814680019381 269 0.06842920088241482 3.479683865709847e-05 96 0.016974143195933024 7.973059105858504e-06 41 0.0010829913943247705 4.923654683316435e-07 1 0.41015842318737233 0.0009470111400589158 419 0.4508015575486833 0.002244416044220887 315 0.22272407403339925 0.00040738181425385586 203
0.055 0.0 0.0 0 0.0009749005088074147 3.552887527040775e-07 3 0.13210891039728448 0.00012639967814352115 179 0.0030015658736927396 8.325965629686473e-07 9 0.03370524880923962 1.6450582577211644e-05 80 0.193221367231631 0.00017744341420447825 334 0.08264412154766065 4.722161752441228e-05 101 0.023453959955656373 1.1750448728724889e-05 51 0.0013880822892345561 6.234465731521336e-07 2 0.42407501722824587 0.0010438357386227447 426 0.4420480769893119 0.002679914752714834 267 0.2382561480601597 0.0005195671278562588 203
0.06 0.0 0.0 0 0.0016499724775738205 4.666212232720812e-07 5 0.1530000735394084 0.00015710642114394975 196 0.004778832807461308 1.7425758290430965e-06 11 0.04220352868851474 2.270944336417713e-05 94 0.2430717894013697 0.0002629231668140412 393 0.09851664881507856 6.119494352808037e-05 116 0.03135875295965776 1.5727604241836698e-05 67 0.0020848995381626515 1.002579916594846e-06 4 0.4373341587203889 0.0011614693972875035 437 0.4256821486165203 0.0031034632624543043 232 0.24346618397079825 0.0006567137582457284 196
0.065 0.0 0.0 0 0.002441891563159849 6.996099848877032e-07 8 0.17251737531974679 0.0001901153386772438 219 0.0069309958473266825 2.806553299800684e-06 16 0.05487948175925807 3.0784308526734544e-05 124 0.2849782809333944 0.0003889470319619546 428 0.1138538583849977 8.041660722913873e-05 117 0.039305266397291316 2.1202327499578974e-05 76 0.002771129458142665 1.4490681195362967e-06 5 0.45039115851312 0.0012909379770291254 442 0.39346138124327273 0.003237315704100973 205 0.23839478410197856 0.0008128144128779169 190
0.07 0.0 0.0 0 0.003479684782026491 1.2237495482350576e-06 9 0.19274952556961156 0.00022788308605729707 237 0.011725054665475635 5.202808245355356e-06 25 0.0689321524330015 4.10088566143163e-05 156 0.3214360860622482 0.0005758692625896747 421 0.12887178678485994 0.0001007301132039243 130 0.050632394903585606 2.927639224743425e-05 94 0.0034007217306367904 1.7718024500554395e-06 6 0.4588736365632689 0.001420043442721206 440 0.28268351977572886 0.0015696502374046221 184 0.21944852458855357 0.0008846329859725075 177
0.075 0.0 0.0 0 0.005129487261550186 1.8002583118981885e-06 13 0.21283845135837248 0.00027250176834838977 266 0.015045652958139574 7.186487211239051e-06 30 0.08107189961053758 5.23350598901544e-05 166 0.35354460177514224 0.0008410698385172428 407 0.14740820174458916 0.00012978822496020269 139 0.061707247118936756 3.5843731710521596e-05 119 0.004342659159461143 2.109917355373295e-06 9 0.4687542477796522 0.0015698340735165292 441 0.25995004751634354 0.001408976840751836 165 0.1935356408512166 0.0008783273340200096 180
0.08 0.0 0.0 0 0.007895008297342845 2.8025017872998942e-06 21 0.2343793641939373 0.0003216382247602648 281 0.02133160902678117 1.0406054864509108e-05 45 0.0957836138261984 6.509482786026834e-05 193 0.3671792392258193 0.0011976379842541776 387 0.16432634986205186 0.0001623103098028986 152 0.0752615900472128 4.5264325655632634e-05 142 0.006306120834942526 3.1845379123212085e-06 13 0.4757211405807113 0.001720999942838046 422 0.20794374633228105 0.0010296230982417781 144 0.19085796265824187 0.000985520595680469 172
0.085 0.0 0.0 0 0.0101462434532838 3.9234052532489115e-06 24 0.25520440599621386 0.00038043149969600596 297 0.029087725980712065 1.4216480917614933e-05 61 0.10982449890735474 7.971691660396648e-05 209 0.36324484393882894 0.0016161478486872965 341 0.16693319498993206 0.0002001112545965826 146 0.08867172457492031 5.686487858523375e-05 149 0.007414654403867742 3.8118163849723487e-06 16 0.47953989467837094 0.0019057040183759351 396 0.19508982743413902 0.0009402937874835487 122 0.19209350985107831 0.0010751737272029081 174
0.09 0.0 0.0 0 0.013274660654311017 5.344382449628392e-06 33 0.27245008650551916 0.00045216100010398016 298 0.03917842687335127 2.0389338243437237e-05 83 0.1245466306354686 9.56730951306279e-05 225 0.297407759302994 0.0014297532044953906 288 0.1769495901843813 0.0002496652465758836 147 0.10242965414062208 7.074562002336445e-05 160 0.010110178312871448 5.103679084162301e-06 23 0.4835828601729163 0.0021013150729377182 385 0.17783656313080332 0.0008184168366479141 119 0.17243000462395314 0.0010340138183463623 160
0.095 0.0 0.0 0 0.01726010640202256 7.585321779551058e-06 41 0.2917748283840238 0.0005467718962090161 319 0.04829150318266419 2.8178623735708404e-05 88 0.1396073039644814 0.00011351092491795883 243 0.2737993030028666 0.0014338260323515525 245 0.18174334482271276 0.0003160764592316152 145 0.11679623580290627 8.38647554547866e-05 186 0.013289732510946511 6.6067464158822095e-06 31 0.4783659843096106 0.0023157176193605946 362 0.15708863464380532 0.0006955734671559595 106 0.11736194040435477 0.0007175831377080198 142
0.1 0.0 0.0 0 0.02072368805106809 9.638937845504196e-06 45 0.30773552675371146 0.0006583098736294529 334 0.06017620263229327 3.749259299491772e-05 109 0.15681366937026534 0.00013429390624719793 269 0.20911445878912152 0.0010005591604786879 198 0.1586406543295003 0.00035235933546804793 140 0.13137964040703698 0.00010247806996218178 199 0.016067149413616873 8.208094114507776e-06 36 0.47901877733787074 0.0025488992524079473 346 0.1463018583296969 0.0006172047090314426 102 0.10825809544919454 0.0006729383482815565 137
0.105 0.0 0.0 0 0.02564736752169238 1.2040683749495436e-05 57 0.2972939745407133 0.0007975458480423228 323 0.07151845300035391 4.83541457572018e-05 123 0.1755509141605688 0.00015936933884431553 301 0.16964042862167183 0.0007662772198413523 172 0.12918439810064744 0.00037910990256042893 129 0.14748849742692066 0.0001209863467305156 219 0.019511775334482836 9.9892819541717e-06 44 0.4738047081423868 0.00280121070191286 320 0.12939199877723578 0.0005118633214898459 93 0.10671895606159873 0.000652083196364732 126
0.11 0.0 0.0 0 0.03267551845591514 1.5602424042465977e-05 72 0.2884377124632658 0.0009783017949194347 299 0.08777116963337968 6.245714403227102e-05 155 0.19124792293980097 0.00018646485721531984 317 0.14854434783563975 0.0006163489548272759 156 0.10371956289580643 0.0003749894154068934 131 0.16337133786320365 0.0001428875007879434 240 0.024032730221969664 1.269110077252244e-05 52 0.45513639070280054 0.003020925953131795 297 0.12136220063523905 0.00045707308883670146 80 0.09562326940989481 0.0005897429666665947 118
0.115 0.0 0.0 0 0.039805594336648965 2.0679546632544977e-05 81 0.26014735459606136 0.0011217706166242022 263 0.1035069595597076 7.945773613384448e-05 173 0.20889171584127156 0.0002164172112010139 339 0.12576280420963384 0.00048598820665691806 120 0.09308131691544934 0.00039814232574958235 124 0.17993681946391293 0.00016830786938069154 251 0.028558249176178257 1.5247742037541467e-05 65 0.41138591305698147 0.00288923805016661 272 0.11394147533010968 0.00040846758122343123 67 0.09622723048757965 0.0005592536405727589 118
0.12 0.0 0.0 0 0.04756542739828496 2.6312038533598968e-05 92 0.17221626888748975 0.0007077653003059553 208 0.11991969202511309 9.953495725170207e-05 192 0.2280191351753678 0.00024896469996286036 364 0.11027647915396413 0.00039173562316147017 92 0.07068960893009847 0.0003650622214789421 85 0.19460435452988964 0.00019651579970511766 257 0.033192869160439925 1.837805055614798e-05 69 0.37758985563194253 0.002799661085927025 247 0.1017303663656421 0.0003477549863837564 61 0.09175974965404703 0.0005152756161628251 99
0.125 0.0 0.0 0 0.054118940951489676 3.144868114200342e-05 100 0.13775462822413678 0.0005968283057197636 171 0.13731620702629982 0.0001219173344218308 211 0.2491613552915415 0.00028687582598476704 406 0.08101830214220779 0.0002726078620174179 69 0.05422874076237985 0.0003036365626015809 80 0.21251650801107566 0.00022860445428409418 274 0.04003950202072661 2.279029429911753e-05 82 0.32636589396580334 0.0020849606081119 231 0.09163117980121792 0.0002946255474774534 58 0.07472485942012798 0.0004226196950831247 85
0.13 0.0 0.0 0 0.06205618540229398 3.8709957320133584e-05 106 0.12096526175862848 0.0005084314750307236 163 0.1518583935283627 0.00015006997572941856 221 0.2661385309759656 0.0003352062002614464 405 0.05926695646106983 0.00018191702718741473 53 0.04314297378438181 0.00024677747232384665 65 0.22753350017951243 0.00026475858780103536 276 0.045123760260503826 2.6636330259608873e-05 90 0.3080198400741759 0.0019884388428984866 208 0.08602318453582317 0.00025929646673857325 51 0.0721234604424007 0.0003785819794409684 77
0.135 0.0 0.0 0 0.07128140178612233 4.756765714653141e-05 115 0.10451160622965494 0.00042411824580198805 124 0.16750833844824947 0.0001871119840845719 239 0.28553737494688913 0.0003853466222023243 433 0.047983599070691024 0.00013112537192834433 40 0.0380320023828081 0.00019649583022186148 55 0.23996109419181474 0.00030554834574135416 277 0.05328142396482825 3.178111515532938e-05 109 0.2813456229716157 0.0017668050462273418 190 0.07941069430253007 0.00022462019124599628 49 0.06737185264280156 0.00033265409704624603 77
0.14 0.0 0.0 0 0.07977197727979492 5.731210520887361e-05 120 0.08801836326584817 0.0003350251260756831 102 0.1843558442199122 0.0002363254512443872 244 0.30196517786483634 0.00045361015383681337 427 0.0364321101125036 8.877446996829272e-05 30 0.032551412023822585 0.00014812812976080705 45 0.24874442540259334 0.0003520944485836002 274 0.059953072424418864 3.673984341874043e-05 117 0.2164032776791494 0.0010902018299033148 160 0.07670609483544466 0.00019884535528317152 55 0.06538673530692785 0.00029730792477388493 75
0.145 0.0 0.0 0 0.0890894181750045 6.892633265698687e-05 130 0.0770911003094707 0.00026824880682309326 82 0.20030317769934014 0.0002943928941891342 246 0.3203091245231597 0.0005333347041822478 446 0.029571500069656982 6.201482051847907e-05 24 0.023944365755565807 9.5672701938991e-05 38 0.2593492856996491 0.00042252678786892776 284 0.06853926438473262 4.3510162035029086e-05 136 0.17669065118611826 0.0008510895442066316 136 0.07067460375002418 0.00017470591475433257 46 0.06021930697503498 0.0002520186057519279 76
0.15 0.0 0.0 0 0.09813718660143958 8.169287292541212e-05 136 0.06492462002528926 0.000199441748386701 68 0.20164168882798503 0.0003593543678347848 247 0.3319299420777465 0.0006231155309784679 443 0.0225201051447412 4.322109273641689e-05 13 0.019930856461298427 6.712336123959358e-05 26 0.2711620644390767 0.0004916284296206908 283 0.07635937283286746 5.061338990789012e-05 146 0.15505175292577753 0.0007290350898157066 129 0.06886751682054072 0.00015932988634238926 43 0.0564633014748157 0.00022101057159604152 64
0.155 0.0 0.0 0 0.10803026589270985 9.441028995838717e-05 146 0.05992421132434329 0.00015681776191430976 60 0.19983577796546623 0.000431380819491161 265 0.3403145267909919 0.0007385931126222369 441 0.018740528053773315 3.0127709020624853e-05 8 0.01512483066054512 4.270109659296541e-05 12 0.2839746628715995 0.0005703073333184075 275 0.08478113214043607 5.740784419550694e-05 159 0.13853954016802403 0.0006438489018639681 106 0.06140663354757227 0.00013239115365354408 38 0.05302500498392076 0.0001880173422843379 60
0.16 0.0 0.0 0 0.11840164437917104 0.00010880429862941548 164 0.04789793107255712 0.0001116485712199415 45 0.20726550327719614 0.0005272275804766571 248 0.34483621658254643 0.000879899709343506 433 0.017128603660128795 2.2740928919041533e-05 8 0.011741898694076505 2.823095733418612e-05 5 0.29344280074531043 0.000658395925879516 278 0.09459916832273506 6.642846329698576e-05 175 0.13259431760470056 0.0006054730443950224 96 0.05840781755778143 0.00011759617101357493 35 0.04846715457991464 0.00015667649834915108 52
0.165 0.00020146724473709123 3.200703462844709e-08 1 0.13086351784250638 0.00012450949308912636 189 0.038989334754157196 7.938428880257438e-05 32 0.20226416017290805 0.0006261182948721506 235 0.33486129924147406 0.001024021960175106 381 0.014070928691372013 1.5400459958011987e-05 6 0.010320201223753033 1.788630864110496e-05 4 0.29418394441995305 0.0007524239694882006 271 0.10478070839653299 7.721745351253631e-05 189 0.11903899166156984 0.0005337755774230187 83 0.05243209140866132 9.98336511367589e-05 29 0.04398964434499491 0.0001338276312769036 47
0.17 0.0002829204767649369 6.722014494736799e-08 1 0.14644895792132734 0.0001433142261038203 219 0.03437435364946118 6.0480897432202455e-05 27 0.17713624251563986 0.0006677463484661841 212 0.3124661737408857 0.001145984089597612 352 0.012215431723766653 1.1760486780470325e-05 4 0.009622695290163864 1.1998011066545513e-05 4 0.2977679844403376 0.0008539399670847647 275 0.11536641683761122 8.781245497283417e-05 203 0.10953290214218436 0.00047534635364789387 80 0.05001250667717291 8.965404091470831e-05 28 0.03978173642819295 0.00011116713119902101 42
0.175 0.0009277652246886682 1.8546805701369094e-07 4 0.16020147745379137 0.00016259361283147122 233 0.0297514097375129 4.5575991607268854e-05 23 0.13062766289975236 0.0006097916186935043 168 0.2783639548470407 0.0011041380427555011 341 0.011100413828919273 9.512971742565597e-06 4 0.008891665618013241 7.851822079129854e-06 6 0.30082991609024035 0.0009784251697688975 257 0.12686022474717773 0.00010080073856289595 220 0.10104834704366139 0.00042916257712755584 69 0.04801304295779975 8.232217039327065e-05 28 0.03695241078330075 9.419556294040553e-05 37
0.18 0.0014522533432947831 3.068091709895932e-07 6 0.1725959070906693 0.00018592644786308594 232 0.023412221030950173 2.9492451361663985e-05 21 0.1272134181913784 0.0006549906231338728 160 0.22559808381394864 0.000905469123098727 305 0.010158065229036799 8.07616403690956e-06 4 0.008198551036033553 5.28018041697923e-06 7 0.2750326910405947 0.000982328708951967 239 0.13893586461988985 0.0001140690409787427 235 0.09309988951647574 0.0003831524018458371 66 0.04703852228297047 7.728375994529751e-05 27 0.032205545749455555 7.786565262691573e-05 27
0.185 0.0019360439324972475 4.184456985611689e-07 8 0.18359601252300062 0.00021260000347318823 240 0.01979079597102179 2.1966116557353392e-05 14 0.12244266831137633 0.0006923788713353656 144 0.2046143002162318 0.0008726390649926029 277 0.007510880118012448 4.6067503166629035e-06 3 0.006243152293406274 2.998547382866878e-06 1 0.25892955294681147 0.0010318644250902234 226 0.15083653917339135 0.0001291817080941534 252 0.08030274563077076 0.0003275058304952229 51 0.04066359304357132 6.325582088073669e-05 22 0.029194406805376025 6.38648943082731e-05 23
0.19 0.00274520345310536 6.930608348745288e-07 10 0.19473010582940886 0.00024235693330450323 240 0.014796896907673397 1.542155475239439e-05 10 0.09798281126647773 0.0006046004756499289 135 0.1768371848345632 0.0007460097155747656 262 0.005977431934294221 3.8842810642619154e-06 2 0.005468777270399246 1.8545952538262853e-06 2 0.24149823251627256 0.0010485138472408845 203 0.16349282119608968 0.00014505827369474657 271 0.07283620259576819 0.000287220965210636 49 0.03605868134284413 5.355559465606604e-05 19 0.02570234254309612 5.235123879044277e-05 17
0.195 0.0034319680629995367 9.195876975631418e-07 12 0.20063243527770105 0.00028166448723279837 226 0.012496068542978262 1.1399659428909795e-05 10 0.08972562797936773 0.0005679498736596752 129 0.1468761547322376 0.0006196635699697621 232 0.005212999156032764 3.4806606580214915e-06 2 0.004696813368724845 1.1492507261236072e-06 1 0.23747571834515435 0.0011107620378369293 194 0.17523898127762316 0.00016124792762722362 288 0.07034704577725237 0.00026454660126107825 46 0.03532823222903612 5.1243865965847814e-05 18 0.023919179301535066 4.4070439647881926e-05 19
0.2 0.004487592038104313 1.4182262295907525e-06 14 0.21239602714986294 0.0003213951476468845 261 0.008594140413400357 5.938708314870183e-06 6 0.07862097507147538 0.0005165372333224897 109 0.13163664661382637 0.0005505384384024505 206 0.0026706721657890177 2.3765486201483636e-07 1 0.003987712383849478 7.152166809446674e-07 1 0.19782255850076322 0.0009156285507983255 174 0.19013741936580053 0.00018193938365341936 312 0.06524794135900244 0.00023635164923178388 41 0.03376518551358949 4.845924056593348e-05 18 0.01916183211191026 3.324702610241325e-05 13
0.205 0.005833103352871177 2.1638106816338183e-06 17 0.21940231492375276 0.0003711906167753906 260 0.007807466376020807 5.078936352654576e-06 6 0.059997496476807535 0.0004207348460405573 93 0.10746212656556828 0.0004469689373644431 166 0.002143569709627574 1.1472466494442963e-07 1 0.003353341799191491 4.217786890909962e-07 1 0.18461057829292807 0.0009095284872729059 151 0.20451273882739085 0.00020444795085892463 327 0.06321308300858133 0.00021570523347266227 39 0.0300184866453749 4.217777126829956e-05 15 0.018023849223118688 2.7948913908667704e-05 11
0.21 0.00728224701687572 2.654372051369625e-06 22 0.22884118700626255 0.0004313339461684269 257 0.007136528483781842 4.588690463297894e-06 6 0.05593940673358843 0.0003673958084328708 92 0.0924325685668961 0.0003604363372277349 156 0.0017980536875617985 9.226997865358344e-08 1 0.00290691801537856 2.8855406106613934e-07 1 0.16699955704553826 0.0008689051186223069 135 0.21728955030510078 0.00023034931857465667 327 0.059468174198417746 0.00019447624475082308 37 0.025894500433484614 3.481875569407779e-05 13 0.015750018619070764 2.1796386567417802e-05 10
0.215 0.009978023715374389 3.961432860035878e-06 31 0.2269126812499652 0.000501101590223755 260 0.00644872157158093 4.246190382956664e-06 5 0.051212266635118256 0.00031089443594249985 78 0.08112013388655243 0.0002985733271053943 132 0.001459015480269285 4.6120498721012145e-08 1 0.0024267686718278093 1.889454268052702e-07 1 0.16375612946810086 0.0008711246501837442 129 0.23129896891765434 0.00026102180449890706 343 0.050468294375212504 0.00016176529089276034 29 0.02560321047879989 3.426886384732644e-05 14 0.012937091926543442 1.5107153932968968e-05 9
0.22 0.012275234906493983 5.2773220151521875e-06 35 0.19302142134682249 0.0005161228040032138 243 0.005580899831409228 3.873804852903761e-06 4 0.044233958142628 0.00024898011763882917 66 0.06870964696988992 0.000243523916173971 97 0.001117568928326488 1.5312874843409343e-08 1 0.0019084202392506153 9.775956183698292e-08 1 0.1407656322065247 0.0007403669757345987 124 0.2460474424212503 0.00029603392861345394 366 0.043887273317951316 0.0001371954806670041 23 0.023338960034509637 3.090297879616353e-05 12 0.012036051560766878 1.2060124228274877e-05 10
0.225 0.014083967606791098 6.730605668785961e-06 37 0.1563688513159893 0.0005087723920007336 212 0.005111220894180024 3.7016186529804882e-06 4 0.03906512233802936 0.00019923245568697332 54 0.056816259390914205 0.00019064594251911836 78 0.0008900375868425418 9.138989018493897e-09 1 0.0015141618038769676 6.35299962019327e-08 1 0.12377759771359503 0.0006518096796691446 115 0.2597577289132962 0.00033700337603641874 373 0.039162166986660675 0.00011864622619847684 18 0.021284050537161547 2.791794041196617e-05 11 0.009602729826827605 8.207908140994863e-06 6
0.23 0.01622528086559501 7.922877381176722e-06 41 0.12621242131008129 0.000495446302533619 200 0.00460887010413581 3.5862332637787178e-06 3 0.033092383633108464 0.0001545382978599845 40 0.055818499842457715 0.00016402720725038696 75 0.0006776126605679485 7.962604601165423e-09 1 0.0011384279337894089 1.1450745170380961e-08 1 0.1076377268862853 0.0005667288402604863 105 0.27648436479444166 0.0003845537310947915 390 0.038009626209602694 0.00010774456750919075 17 0.017141300197789977 2.1422999998353474e-05 9 0.009011356350164377 6.728577419124237e-06 6
0.235 0.019893255536872715 9.56598484746112e-06 54 0.1184244050711439 0.0005228472485217793 194 0.004352285892399016 3.530372077390424e-06 3 0.029256355946507457 0.00011737743487316235 31 0.048130129326286554 0.00013088727378628292 62 0.0005971949461185101 5.225631888340297e-09 1 0.0009294660935479146 1.5247780650237145e-08 1 0.09469884402417307 0.0005123999455699994 89 0.2893881720274864 0.00043293100803248576 398 0.03249499915203836 8.87781097025321e-05 13 0.01674580677310962 2.1166083340856887e-05 9 0.007984857884782133 5.257788685205649e-06 3
0.24 0.022927165348872028 1.1357668651287059e-05 60 0.11337017001155057 0.0005409915656973997 190 0.003971540592223045 3.4553592444629797e-06 3 0.023673920055799776 8.521498277770088e-05 23 0.045668538167820585 0.00010969305049378272 56 0.00043692248513518 -5.372112620673252e-10 1 0.0006348210162897796 8.253946052707937e-09 1 0.0880001909950592 0.0004725962390015981 87 0.30069949748029207 0.0004898977844702735 398 0.0295975890808603 7.72548895523725e-05 10 0.01285205711390642 1.5622999377474917e-05 7 0.006678959794226941 3.963028036072415e-06 1
0.245 0.027375275211182503 1.3692326237522716e-05 71 0.10085803746216992 0.0005348317889455645 169 0.003687222040500194 3.4061603098797996e-06 3 0.021850178026014012 6.241229913193195e-05 24 0.042069663677674465 8.989005505595515e-05 50 0.0004018947753285374 -4.2722159437679315e-10 1 0.0004621109530573706 2.608839069352813e-09 1 0.08029386738993076 0.0004353802734633178 74 0.30737898613812303 0.0005547586483030174 395 0.025544853233566166 6.318678446269615e-05 9 0.012529373421329534 1.556267830391635e-05 7 0.006286828758153294 3.233119582422599e-06 1
0.25 0.032208849073649924 1.7281095490466045e-05 77 0.08972423786647385 0.0005257384584689294 143 0.0031039364763204725 3.212827273660985e-06 2 0.018059941883525995 4.506570299405934e-05 14 0.038602503799000674 7.251565272141246e-05 43 0.0003654985245022514 -3.2981384075796257e-10 1 0.00039202033279233896 2.828306770552305e-09 1 0.0744087947395137 0.0003959431445520638 66 0.3180277749310212 0.0006330134861456425 377 0.024598275090283877 5.634666293007133e-05 9 0.012219114038089517 1.548260055678371e-05 7 0.005823513755188576 2.499841278638182e-06 1
0.255 0.03778138829305622 2.0243870552474972e-05 91 0.08242200031712793 0.0005154620895853905 127 0.0008331742843960091 1.3069290621038003e-08 1 0.016365852906854116 3.218200731655032e-05 13 0.03335774912400453 5.592823838045698e-05 37 0.0002671702162282061 -1.4132054914424015e-10 1 0.0003548744834012592 2.9191685343074345e-09 1 0.06249569013336733 0.0003388897414327244 53 0.3260391615374708 0.0007195347338932578 373 0.02376874623571476 5.047804566282586e-05 8 0.011907319997058782 1.544988292875549e-05 7 0.005441222504080832 1.8308884263725235e-06 2
0.26 0.044739213820471246 2.5014904211889748e-05 108 0.07152059539565994 0.00047704773790732875 116 0.0007052506596944221 7.752620112833174e-09 1 0.014480384607310165 2.2158248467915283e-05 12 0.020729740034732932 2.9967899107742058e-05 21 0.00024594920205548885 -1.1305192149595685e-10 1 0.0002671702162282061 -1.4132054914424015e-10 1 0.053164984376247074 0.00029293592736446503 42 0.3363126225786836 0.000819143263784069 371 0.02277389835130254 4.4628386247544284e-05 8 0.01025908647678486 1.3593651635016568e-05 6 0.004860912699692666 1.3950438363148855e-06 1
0.265 0.05119868697543411 2.9538655999680267e-05 121 0.06846062057821146 0.0004525288936607376 118 0.0006635322332673096 8.062869411829062e-09 1 0.012296497080748049 1.5797672037353976e-05 8 0.016972709080641753 2.1594276148862437e-05 15 0.00020148909596346272 -6.594168373215279e-11 1 0.00012810691141735314 -1.8838222517205145e-11 1 0.04944124412106023 0.00026397757314552034 41 0.3473089450976444 0.0009408477780039901 362 0.019851451456688166 3.607439893834976e-05 6 0.008819437610382251 1.2267256066186372e-05 5 0.0043331192027607395 9.61442964759452e-07 1
0.27 0.06007801739913653 3.6223698706146836e-05 141 0.06415460120969096 0.00041605419767176726 110 0.0005750188074896233 8.598297975495745e-09 1 0.010658440625490243 1.1090644144241765e-05 7 0.014564596511328453 1.6111965113520665e-05 13 0.00017806457107034015 -4.709932046642956e-11 1 7.208424921307198e-05 -3.1394528280060643e-12 1 0.048124278604615815 0.00024098314400359774 38 0.35564621891055115 0.00107034308601686 359 0.019071101555538348 3.1929736531850936e-05 7 0.008668855398452177 1.2253795356497244e-05 5 0.00393705211900299 7.33294929534186e-07 1
0.275 0.07077620578808388 4.4687991759587805e-05 160 0.059217581782918985 0.0003755251629866823 94 0.0005438085532179321 8.751579292222159e-09 1 0.009172073401046922 7.77026138248659e-06 5 0.013627273319040735 1.3171789829026817e-05 11 0.00012810691141735314 -1.8838222517205145e-11 1 7.208424921307198e-05 -3.1394528280060643e-12 1 0.04606172310045289 0.00021592099697906038 35 0.3610928255281476 0.0012173362949135158 354 0.018615186259513 2.9245325170374648e-05 7 0.008395026758655905 1.2229615133622587e-05 5 0.0035758500462571463 5.646202826629191e-07 1
0.28 0.08159255763050324 5.2794487045063103e-05 183 0.05266314412927216 0.00032736500185648755 76 0.00043585363671213656 5.930372741514347e-09 1 0.007827096237887174 5.214449128614565e-06 3 0.011118388216244422 9.90738459933081e-06 8 0.00012810691141735314 -1.8838222517205145e-11 1 4.005686715614766e-05 0.0 1 0.041548424774233775 0.00018856077209650755 33 0.3562978978951336 0.0013683600076250914 338 0.018000869581304958 2.6545831413960665e-05 7 0.006294842076043923 9.029829823121499e-06 4 0.0032715000693007085 4.1550274471009126e-07 1
0.285 0.09369029141718109 6.383658474289076e-05 203 0.04453326027297839 0.000276427062773023 66 0.00037364095258029747 2.8753100123144124e-09 1 0.006933888206461025 3.729761049827396e-06 3 0.006794506880288042 2.683356828680421e-06 6 7.208424921307198e-05 -3.1394528280060643e-12 1 0.0 0.0 1 0.039985484418429994 0.00016601348632781551 35 0.3427486902886039 0.0015040746352037342 318 0.017347046423963817 2.437127485332666e-05 7 0.0040622759340046685 5.546399084083469e-06 3 0.0030160373679850097 3.3061523562744914e-07 1
0.29 0.1075088394811311 7.651287924649491e-05 232 0.03953210078686049 0.00023443653938216117 55 0.0003356932610471124 2.9598827133017946e-09 1 0.005938174415887748 2.548465503171785e-06 3 0.005738336781159843 1.6868788017383524e-06 5 7.208424921307198e-05 -3.1394528280060643e-12 1 0.0 0.0 1 0.037546521965011743 0.00014524306636012739 32 0.3227849854458764 0.0015649637732531008 303 0.016783821223505017 2.2395357295827996e-05 7 0.0039941902449404446 5.543028038143287e-06 3 0.0027111968911724873 2.3938477981846887e-07 1
0.295 0.12123740222225426 8.861097392578462e-05 261 0.033577859767118814 0.00019205097060765575 48 0.00029595349791963326 3.0318795492259777e-09 1 0.00488891039453785 1.5748089921048554e-06 2 0.004676000016747963 9.314027374535042e-07 3 4.005686715614766e-05 0.0 1 0.0 0.0 1 0.03225877528711649 0.00012017518328461877 25 0.30237580442126843 0.0015881803727549073 286 0.016326400845142048 2.121831832408113e-05 6 0.003928950708724719 5.542844499624031e-06 3 0.002544672373901241 2.2328213053490755e-07 1
0.3 0.1395894704287353 0.0001075319985381998 300 0.02848412746203423 0.0001596825975621461 30 0.00029595349791963326 3.0318795492259777e-09 1 0.004244735522737603 1.118046297542137e-06 2 0.003922630422038207 5.034401672233492e-07 3 0.0 0.0 1 0.0 0.0 1 0.029904366611897774 0.00010599037334705888 19 0.23203753596979665 0.0011217979322754841 268 0.011935667837836575 1.3251540799943255e-05 4 0.0016233649832570931 1.6083416163832971e-06 2 0.002377316442762314 1.8959201616504945e-07 1
0.305 0.15785288711447848 0.00012880877260998492 328 0.02687978855267925 0.00013311332524509485 26 0.00029595349791963326 3.0318795492259777e-09 1 0.0037731679630031824 8.196418915396591e-07 3 0.0029791827020704026 2.2217087103148791e-07 1 0.0 0.0 1 0.0 0.0 1 0.026527010614743614 8.568924892766354e-05 21 0.19454197863466718 0.0009686072632882545 246 0.011557013486077137 1.2412439028629832e-05 4 0.0015465761044547927 1.608356184412056e-06 2 0.0021702434108691166 1.4698535542230393e-07 1
0.31 0.1733162028135657 0.0001523782326484036 347 0.024527824737835074 0.0001080415120375444 25 0.00025409281026036556 3.091303533649364e-09 1 0.003284050395446377 6.211391173028741e-07 3 0.0025924403027754554 1.4771305140024662e-07 1 0.0 0.0 1 0.0 0.0 1 0.021812054520870428 6.815332072268234e-05 14 0.18425146719250401 0.0009398916936548258 232 0.011168114753039055 1.1768134706116927e-05 4 0.0015465761044547927 1.608356184412056e-06 2 0.0019536693160173728 1.2399643801928238e-07 1
0.315 0.18858774686257315 0.0001817309976459607 364 0.022705679385708704 8.55246803193096e-05 22 0.00018620880244167243 3.1568720047050152e-09 1 0.002898697066850776 4.996840305952222e-07 3 0.002169391959010906 9.895211175246753e-08 1 0.0 0.0 1 0.0 0.0 1 0.020733083469136628 5.843936035057051e-05 13 0.1689674840932695 0.0008765524807764651 206 0.010805998182501496 1.119331172797985e-05 4 4.005686715614766e-05 0.0 1 0.0016724334597961405 6.759917417860822e-08 1
0.32 0.2037935575882378 0.0002185511989169794 374 0.019990210008020655 6.685777032707734e-05 16 4.005686715614766e-05 0.0 1 0.002346227464180805 3.399048780114569e-07 2 0.0018202287948442578 6.414291821829324e-08 1 0.0 0.0 1 0.0 0.0 1 0.018758903966831584 4.766795390213153e-05 10 0.13792576632779585 0.0007212002831329136 178 0.010509624567623808 1.076470308618292e-05 4 4.005686715614766e-05 0.0 1 0.001531704885889598 5.3554669526274086e-08 1
0.325 0.21923371326439084 0.00025970713372939987 387 0.018261031581366233 5.1203969392750273e-05 16 4.005686715614766e-05 0.0 1 0.0019795608888768137 2.720891481640821e-07 2 0.0015845880998952492 5.012281545238827e-08 1 0.0 0.0 1 0.0 0.0 1 0.01674391386702814 3.688435057718821e-05 12 0.12998548102401009 0.0006811942055317955 169 0.010027091464654117 1.029631340589228e-05 4 4.005686715614766e-05 0.0 1 0.0013222645002751506 4.044352492402995e-08 1
0.33 0.23500598909145295 0.0003104621752134664 391 0.017105089041350864 4.011708421817382e-05 16 4.005686715614766e-05 0.0 1 0.001374223761258318 7.926947082730243e-08 1 0.0012499247429002274 1.5250226757387162e-08 1 0.0 0.0 1 0.0 0.0 1 0.014499474436953907 2.9507448492455065e-05 7 0.10753830259964392 0.0005747810311587905 151 0.009778698533747859 1.0017983098217075e-05 4 0.0 0.0 1 0.0011498750147536888 2.7947622489751762e-08 1
0.335 0.2433413274320721 0.00037113176406300896 378 0.015497894234967871 3.0238916681590435e-05 13 4.005686715614766e-05 0.0 1 0.0011136441154170143 4.863858195195543e-08 1 0.00101199277345864 7.273844931683313e-09 1 0.0 0.0 1 0.0 0.0 1 0.013519845630887286 2.399586884301747e-05 6 0.10026388057699157 0.0005290529527582208 134 0.007726755064920691 7.069744623074927e-06 3 0.0 0.0 1 0.000993844516348742 2.4220288845052012e-08 1
0.34 0.2494179866599688 0.0004377413748865692 377 0.0138220636764568 2.2561475683945006e-05 10 4.005686715614766e-05 0.0 1 0.000974720349441727 3.4347155888329816e-08 1 0.0008218896223292526 6.651609881292283e-09 1 0.0 0.0 1 0.0 0.0 1 0.012165137246348788 1.9086598719739676e-05 5 0.09377169709879886 0.0004781058257880001 125 0.007526388102912478 6.934300232944082e-06 3 0.0 0.0 1 0.000869840549495279 2.2558345212228145e-08 1
0.345 0.2531805082003044 0.0005180926631323717 391 0.0118527850385381 1.5785706682399802e-05 7 4.005686715614766e-05 0.0 1 0.0007710741098044663 2.6777683936109445e-08 1 0.0006553928827401971 4.855567432227642e-09 1 0.0 0.0 1 0.0 0.0 1 0.011242713825215193 1.5096438279369244e-05 5 0.08823169663522326 0.00043261425150992877 114 0.00726039853909306 6.81738842259018e-06 3 0.0 0.0 1 0.0007246762552725422 1.7375679637374624e-08 1
0.35 0.2069147931436535 0.0005351491114607971 357 0.010884541012518649 1.2075579456763156e-05 6 4.005686715614766e-05 0.0 1 0.0006861071875642639 2.0892077330234744e-08 1 0.0005115634515233659 2.411200269657196e-09 1 0.0 0.0 1 0.0 0.0 1 0.010598026293742971 1.230686418821396e-05 5 0.07908540207944813 0.00037357372845397475 106 0.00508976085865754 3.6996076358330005e-06 2 0.0 0.0 1 0.000605334995478302 8.432421234713787e-09 1
0.355 0.19460715730196546 0.0005991796545798715 336 0.00964522681572626 8.564074175007026e-06 6 4.005686715614766e-05 0.0 1 0.0006427545421350186 2.117242862551573e-08 1 0.000307922345903359 -2.072867050744459e-10 1 0.0 0.0 1 0.0 0.0 1 0.010208424466395662 1.0114011334774289e-05 7 0.07441953537299896 0.0003337511297841168 101 0.00488117568911216 3.6563929242880607e-06 2 0.0 0.0 1 0.0005278453361713353 8.823497609298179e-09 1
0.36 0.19344924626788831 0.0006894759242451434 306 0.008895172208827804 6.404555960214583e-06 6 0.0 0.0 1 0.0006128618268285245 2.1343579025042533e-08 1 0.00024594920205548885 -1.1305192149595685e-10 1 0.0 0.0 1 0.0 0.0 1 0.009465511805580112 8.14570602400404e-06 7 0.06981465619650305 0.0002938290422555576 90 0.004587311207132445 3.6038081949973453e-06 2 0.0 0.0 1 0.0004702524432632319 5.8146033945653105e-09 1
0.365 0.17176916864076341 0.000712393681640672 289 0.007636737668089983 4.560138429664617e-06 3 0.0 0.0 1 0.00045843555481592734 1.8752405225616177e-08 1 0.00012810691141735314 -1.8838222517205145e-11 1 0.0 0.0 1 0.0 0.0 1 0.008853145114492176 6.4416492629771665e-06 6 0.06393588479529226 0.00025235097918546105 79 0.004303486820503914 3.5477130633701403e-06 2 0.0 0.0 1 0.0004358536367121365 5.930372741514347e-09 1
0.37 0.149988223006616 0.000725415402331703 263 0.0066827557223426825 3.0183316584068314e-06 3 0.0 0.0 1 0.00035512835451975775 1.257448581326778e-08 1 0.00012810691141735314 -1.8838222517205145e-11 1 0.0 0.0 1 0.0 0.0 1 0.007980085975240775 4.98977050263485e-06 5 0.05827558727137372 0.00021519168020407004 68 0.004161779052254206 3.544462663391091e-06 2 0.0 0.0 1 0.0003630171034368409 6.124164308282784e-09 1
0.375 0.13546491137178918 0.0007250635286333172 252 0.00575888472949521 2.144560317138681e-06 2 0.0 0.0 1 0.00025409281026036556 3.091303533649364e-09 1 4.005686715614766e-05 0.0 1 0.0 0.0 1 0.0 0.0 1 0.007261997955061232 3.860166193664023e-06 4 0.05096726830829696 0.00018080281311383829 51 0.003962025962684018 3.532926793262855e-06 2 0.0 0.0 1 0.0002959534979196333 3.0318795492259777e-09 1
0.38 0.11075828255730943 0.0006850826320914618 218 0.0047060959360826346 1.3105442967924715e-06 1 0.0 0.0 1 0.0002322263203691205 3.1163016481550446e-09 1 4.005686715614766e-05 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0066086402233689594 2.8763113922922587e-06 4 0.045401916256803176 0.0001498703643157253 49 0.00373929788523005 3.4999696891555923e-06 2 0.0 0.0 1 0.00020963311636381976 3.1381576796535687e-09 1
0.385 0.10329021593871628 0.0006704933301822756 195 0.0040407859834680985 8.912636056238597e-07 1 0.0 0.0 1 0.00020963311636381976 3.1381576796535687e-09 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.00605869751273757 2.3266986992870295e-06 4 0.03532724079397855 0.00011521748314058299 40 0.0035809364892565305 3.49318605806611e-06 2 0.0 0.0 1 0.00018620880244167243 3.1568720047050152e-09 1
0.39 0.096589664445049 0.0006390633035354706 180 0.0034149912082571767 5.046078802391604e-07 1 0.0 0.0 1 0.00016181376398307457 3.172444999839413e-09 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.00506212115745847 1.483171915881481e-06 3 0.03273561144191965 9.527546608034519e-05 36 0.0012812916165954398 7.501499576589441e-09 1 0.0 0.0 1 0.0001362515774087057 3.1848770415567406e-09 1
0.395 0.08429657654196182 0.0005791421603375435 154 0.002777485612974432 2.722940533386454e-07 1 0.0 0.0 1 0.0001362515774087057 3.1848770415567406e-09 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.004491724844536546 1.0787673409080497e-06 2 0.030394703549112983 8.092240425267685e-05 29 0.0010390037368011842 -3.334988172022903e-09 1 0.0 0.0 1 0.0001362515774087057 3.1848770415567406e-09 1
0.4 0.0771019772714149 0.0005210273389857655 137 0.00246039771946579 2.1280865164449905e-07 1 0.0 0.0 1 0.00010108010343859967 -9.41873486379801e-12 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0042324948255031474 9.187485786106086e-07 3 0.025238931091438745 6.18542901987457e-05 22 0.0009001917434459018 -9.613742059604776e-10 1 0.0 0.0 1 0.00010108010343859967 -9.41873486379801e-12 1
0.405 0.06864570708588638 0.0004549335925660261 112 0.0021413448569601277 1.5882779152701475e-07 1 0.0 0.0 1 7.208424921307198e-05 -3.1394528280060643e-12 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.003813395737856575 7.578740371516787e-07 3 0.022080061162225995 4.709011871772127e-05 21 0.0007471036865779265 -2.4524945842806152e-09 1 0.0 0.0 1 0.00010108010343859967 -9.41873486379801e-12 1
0.41 0.0619169957693746 0.00038656513833573714 96 0.0017504322845655943 1.0584809603953611e-07 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0034427767622562254 5.855843778350213e-07 3 0.01961968047070499 3.674720327311845e-05 19 0.0006531951273475301 -1.6596858508870236e-09 1 0.0 0.0 1 0.00010108010343859967 -9.41873486379801e-12 1
0.415 0.05407618808140438 0.0003219510253710477 69 0.0013916835300680544 6.535996117780741e-08 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0031255553083381054 4.878730207321861e-07 3 0.016205945165968554 2.6221261844681654e-05 14 0.0005351080727852903 -9.427019020206015e-10 1 0.0 0.0 1 0.00010108010343859967 -9.41873486379801e-12 1
0.42 0.046926456622165595 0.0002547026427582768 57 0.0010807091559195162 3.598451294010047e-08 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.00244308264529452 2.1418389833905573e-07 2 0.013777410082349992 1.9224600848097755e-05 9 0.0004539694628515094 -5.969252558596842e-10 1 0.0 0.0 1 0.00010108010343859967 -9.41873486379801e-12 1
0.425 0.037928191593737476 0.00019628357380037826 40 0.0009634375014940901 2.79274231439134e-08 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.002191077204130027 1.7317544773123213e-07 2 0.011628717823425538 1.3882288180271759e-05 7 0.00038387809509018734 -3.7694516672743156e-10 1 0.0 0.0 1 7.208424921307198e-05 -3.1394528280060643e-12 1
0.43 0.03244289810603996 0.00014828539265628046 26 0.0008150283832187258 2.3089279056013907e-08 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0018701058826594383 1.3413018283407458e-07 1 0.009896411241393151 9.949431030181783e-06 3 0.00028781029130315136 -1.727320181203283e-10 1 0.0 0.0 1 7.208424921307198e-05 -3.1394528280060643e-12 1
0.435 0.026493540962708638 0.00010992735081541608 13 0.0006776126605679485 7.962604601165423e-09 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0015621268143450196 8.315061788482862e-08 1 0.008807932648859578 7.241073332014501e-06 2 0.00022408250754915612 -8.792575855530305e-11 1 0.0 0.0 1 4.005686715614766e-05 0.0 1
0.44 0.02296376756233416 7.89627131265613e-05 14 0.0005890548967587183 2.0188425419668065e-09 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0013647888500075776 6.962793516618392e-08 1 0.00792333252921468 5.3587325610933505e-06 2 0.00012810691141735314 -1.8838222517205145e-11 1 0.0 0.0 1 0.0 0.0 1
0.445 0.020164413911897872 5.771011236515237e-05 10 0.00042771177539965946 2.7248646204888897e-09 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0011330526770248228 4.824906433097534e-08 1 0.007045365225897285 3.613758335546915e-06 3 0.00012810691141735314 -1.8838222517205145e-11 1 0.0 0.0 1 0.0 0.0 1
0.45 0.017535163145716754 4.014967022303175e-05 9 0.00037364095258029747 2.8753100123144124e-09 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0009553014890635071 2.471755677170519e-08 1 0.006121830804114765 2.5266706026199834e-06 2 0.00010108010343859967 -9.41873486379801e-12 1 0.0 0.0 1 0.0 0.0 1
0.455 0.01530511888810197 2.7141280321547208e-05 8 0.00027531362245317197 3.063162959546401e-09 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0008525962670467319 2.2695811730656585e-08 1 0.005597744620008393 1.903102443351298e-06 2 4.005686715614766e-05 0.0 1 0.0 0.0 1 0.0 0.0 1
0.46 0.013200575628854646 1.8895765788976978e-05 7 0.00025409281026036556 3.091303533649364e-09 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0007269569435476632 1.0850714375045876e-08 1 0.0050887836946220694 1.501721157167065e-06 2 4.005686715614766e-05 0.0 1 0.0 0.0 1 0.0 0.0 1
0.465 0.01085233675890222 1.1758205291312714e-05 5 0.00020963311636381976 3.1381576796535687e-09 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0006348210162897796 8.253946052707937e-09 1 0.004602018054815612 1.1468900926428847e-06 2 4.005686715614766e-05 0.0 1 0.0 0.0 1 0.0 0.0 1
0.47 0.008858978139001194 7.795553960429358e-06 2 0.00015366931768145224 -3.139829222810625e-11 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0005750188074896233 8.598297975495745e-09 1 0.004048932891334355 8.394568960325702e-07 2 4.005686715614766e-05 0.0 1 0.0 0.0 1 0.0 0.0 1
0.475 0.007560973095949013 5.313808062370736e-06 1 0.00012810691141735314 -1.8838222517205145e-11 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0004621109530573706 2.608839069352813e-09 1 0.0035183223153155497 6.283344596634654e-07 2 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1
0.48 0.006540934864607602 3.69818777529557e-06 1 0.00012810691141735314 -1.8838222517205145e-11 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.00039202033279233896 2.828306770552305e-09 1 0.003066729469652381 4.825728191915474e-07 2 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1
0.485 0.005652335777562287 2.4814125700715575e-06 1 7.208424921307198e-05 -3.1394528280060643e-12 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.00027531362245317197 3.063162959546401e-09 1 0.002696257390186729 4.196051353807561e-07 2 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1
0.49 0.0048626905232410506 1.7883330419026432e-06 1 7.208424921307198e-05 -3.1394528280060643e-12 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.00022408250754915612 -8.792575855530305e-11 1 0.0023396380401680622 3.5304133576421215e-07 2 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1
0.495 0.004103296854461913 1.2372723057224293e-06 1 7.208424921307198e-05 -3.1394528280060643e-12 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.00015366931768145224 -3.139829222810625e-11 1 0.0020854807271940747 3.353279078459191e-07 2 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1
0.5 0.0035547300470522266 9.025344100562383e-07 1 7.208424921307198e-05 -3.1394528280060643e-12 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1 0.00015366931768145224 -3.139829222810625e-11 1 0.0017587991254007806 2.9571610407438337e-07 2 0.0 0.0 1 0.0 0.0 1 0.0 0.0 1


==> data/kde_pairwise_similarities_im1k.txt <==
similarity,positive_supervised_resnet50,negative_supervised_resnet50,positive_simclr_resnet50,negative_simclr_resnet50,positive_byol_resnet50,negative_byol_resnet50,positive_barlow_twins_resnet50,negative_barlow_twins_resnet50,positive_vicreg_resnet50,negative_vicreg_resnet50,positive_dino_resnet50,negative_dino_resnet50,positive_lejepa_resnet50,negative_lejepa_resnet50,positive_swav_resnet50,negative_swav_resnet50,positive_resa_resnet50,negative_resa_resnet50,positive_hypersolid_maxpool_norm_resnet50,negative_hypersolid_maxpool_norm_resnet50,positive_hypersolid_maxpool_resnet50,negative_hypersolid_maxpool_resnet50,positive_hydes_resnet50,negative_hydes_resnet50
-1.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.9395149847824633e-135,0.0,1.0940127155143756e-273,0.0,7.176642744630052e-166,0.0
-0.995,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.9264848230930662e-134,0.0,2.989184616713742e-271,0.0,2.833956203052325e-164,0.0
-0.99,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.830975292794575e-133,0.0,7.961810755909835e-269,0.0,1.0989655841760481e-162,0.0
-0.985,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5386120183271173e-131,0.0,2.067282018798482e-266,0.0,4.184989641678395e-161,0.0
-0.98,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.9781318031155055e-130,0.0,5.2325861757126415e-264,0.0,1.565035562183389e-159,0.0
-0.975,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.678850407648362e-129,0.0,1.29110588016458e-261,0.0,5.747430850771314e-158,0.0
-0.97,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0667898088238091e-127,0.0,3.105533064087144e-259,0.0,2.07273231349181e-156,0.0
-0.965,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.974237513740614e-126,0.0,7.281809386862511e-257,0.0,7.340620990273051e-155,0.0
-0.96,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.59933486318657e-125,0.0,1.664452200405119e-254,0.0,2.5529523538435877e-153,0.0
-0.955,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.4646887245336024e-124,0.0,3.708789998917415e-252,0.0,8.719129984388936e-152,0.0
-0.95,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.1438674432922059e-122,0.0,8.056048553888497e-250,0.0,2.9243162808217194e-150,0.0
-0.945,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.99391527794529e-121,0.0,1.705850022226339e-247,0.0,9.631556950537874e-149,0.0
-0.94,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.4240557820729114e-120,0.0,3.521182840700749e-245,0.0,3.115228003008903e-147,0.0
-0.935,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.792663485681857e-119,0.0,7.08541498507058e-243,0.0,9.894744665247504e-146,0.0
-0.9299999999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.654267286977288e-118,0.0,1.389859859149626e-240,0.0,3.0863202486573934e-144,0.0
-0.925,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5851271410379176e-116,0.0,2.657698807587551e-238,0.0,9.453644408267769e-143,0.0
-0.92,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.5639695766979626e-115,0.0,4.954154685464196e-236,0.0,2.8436730022204845e-141,0.0
-0.915,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.085693977560211e-114,0.0,9.002485662162391e-234,0.0,8.400060410568205e-140,0.0
-0.91,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.413915358767203e-113,0.0,1.5947198939871605e-231,0.0,2.436732051475503e-138,0.0
-0.905,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.919396775439412e-112,0.0,2.753819729209028e-229,0.0,6.941542846895193e-137,0.0
-0.9,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.5113051959380097e-110,0.0,4.635704526640754e-227,0.0,1.9419022627703007e-135,0.0
-0.895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1e-323,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.268423793081368e-109,0.0,7.607205619640262e-225,0.0,5.334848836394818e-134,0.0
-0.89,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.1057e-320,0.0,0.0,0.0,0.0,0.0,3.5e-323,0.0,0.0,0.0,3.3542972836797383e-108,0.0,1.2169248398683551e-222,0.0,1.439264224151308e-132,0.0
-0.885,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.556727e-317,0.0,0.0,0.0,0.0,0.0,6.8226e-320,0.0,0.0,0.0,4.886348984936322e-107,0.0,1.897717547184203e-220,0.0,3.813141136228326e-131,0.0
-0.88,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.7819175067e-314,0.0,0.0,0.0,0.0,0.0,1.19546327e-316,0.0,0.0,0.0,7.012505662122807e-106,0.0,2.884885835328515e-218,0.0,9.920862937410676e-130,0.0
-0.875,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.047521251194e-311,0.0,0.0,0.0,0.0,0.0,2.0154284594e-313,0.0,0.0,0.0,9.914436227016939e-105,0.0,4.275185411987342e-216,0.0,2.5347814854405095e-128,0.0
-0.87,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.3627737518625611e-307,0.0,0.0,0.0,0.0,0.0,3.2693240053727e-310,0.0,0.0,0.0,1.38092191668852e-103,0.0,6.176046647538544e-214,0.0,6.3599895740696825e-127,0.0
-0.865,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.9758519255694744e-304,0.0,0.0,0.0,0.0,0.0,5.102793823315561e-307,0.0,0.0,0.0,1.8948584368183405e-102,0.0,8.697521184311747e-212,0.0,1.5671024213295455e-125,0.0
-0.86,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,2.7575384354617646e-301,0.0,0.0,0.0,0.0,0.0,7.663330958540985e-304,0.0,0.0,0.0,2.561481464629588e-101,0.0,1.1940149446196118e-209,0.0,3.791960162745056e-124,0.0
-0.855,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,3.704463839654648e-298,0.0,0.0,0.0,0.0,0.0,1.1073544822095484e-300,0.0,0.0,0.0,3.411243500330788e-100,0.0,1.5979139745530225e-207,0.0,9.010644789678271e-123,0.0
-0.85,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.790334177341086e-295,0.0,0.0,0.0,0.0,0.0,1.5396262304138505e-297,0.0,0.0,0.0,4.475499773796719e-99,0.0,2.0846176841806508e-205,0.0,2.1026840059847448e-121,0.0
-0.845,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.962700415224811e-292,0.0,0.0,0.0,0.0,0.0,2.0596978040755125e-294,0.0,0.0,0.0,5.7846612964837516e-98,0.0,2.651116767844839e-203,0.0,4.818573822404452e-120,0.0
-0.84,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.144255153872797e-289,0.0,0.0,0.0,0.0,0.0,2.6512538056682938e-291,0.0,0.0,0.0,7.365838200068236e-97,0.0,3.2867050915576825e-201,0.0,1.0844005257216054e-118,0.0
-0.835,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.239631233631038e-286,0.0,0.0,0.0,0.0,0.0,3.2836640819580555e-288,0.0,0.0,0.0,9.240054412760886e-96,0.0,3.972117499859142e-199,0.0,2.3965580818874806e-117,0.0
-0.83,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.147354448737548e-283,0.0,0.0,0.0,0.0,0.0,3.913143581829404e-285,0.0,7.026e-321,0.0,1.1419189273407655e-94,0.0,4.679645242999557e-197,0.0,5.201320103867004e-116,0.0
-0.825,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.775077700298007e-280,0.0,0.0,0.0,0.0,0.0,4.486963254193427e-282,0.0,2.4803706e-317,0.0,1.390287704186345e-93,0.0,5.3744409647981205e-195,0.0,1.1085797588131326e-114,0.0
-0.8200000000000001,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,1.005499758760508e-276,0.0,0.0,0.0,0.0,0.0,4.950384552469841e-279,0.0,8.355556793e-314,0.0,1.6675660432599432e-92,0.0,6.017044327802841e-193,0.0,2.320322805043402e-113,0.0
-0.815,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.955906981115877e-274,0.0,0.0,0.0,0.0,0.0,5.255149573379591e-276,0.0,2.6880495746388e-310,0.0,1.9704736991679165e-91,0.0,6.566934748446319e-191,0.0,4.769340660840916e-112,0.0
-0.81,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,9.488921689853136e-271,0.0,0.0,0.0,0.0,0.0,5.3677338516314724e-273,0.0,8.258516543965094e-307,0.0,2.2938645657865985e-90,0.0,6.986695155090333e-189,0.0,9.627136503761604e-111,0.0
-0.8049999999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,8.705428113244331e-268,0.0,0.0,0.0,0.0,0.0,5.275415147641138e-270,0.0,2.4230913622312452e-303,0.0,2.6307206315692646e-89,0.0,7.246203379262536e-187,0.0,1.9083813007585548e-109,0.0
-0.8,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,7.687775819106518e-265,0.0,0.0,0.0,0.0,0.0,4.98863941389641e-267,0.0,6.789543933933269e-300,0.0,2.9722943695778625e-88,0.0,7.326202245785332e-185,0.0,3.7150341257928905e-108,1.1783e-320
-0.7949999999999999,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,6.535046180042255e-262,0.0,0.0,0.0,0.0,0.0,4.5390756172544385e-264,0.0,1.8168311907690208e-296,0.0,3.308410146378712e-87,0.0,7.220661333277752e-183,0.0,7.102160764792526e-107,1.0220083e-316
-0.79,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,5.347293880087119e-259,0.0,0.0,0.0,0.0,0.0,3.9738601946432447e-261,0.0,4.642926508040796e-293,0.0,3.627919310536999e-86,0.0,6.937528263917806e-181,0.0,1.333363736294451e-105,8.3190580544e-313
-0.785,0.0,0.0,4.74e-322,0.0,0.0,0.0,0.0,0.0,4.2116954142044504e-256,0.0,0.0,0.0,0.0,0.0,3.347477314615842e-258,0.0,1.1331108572881878e-289,0.0,3.919286057197686e-85,0.0,6.497739577036084e-179,0.0,2.4583156811868206e-104,6.400069575393643e-309
-0.78,0.0,0.0,2.73966e-318,0.0,0.0,0.0,0.0,0.0,3.193136170174606e-253,0.0,0.0,0.0,0.0,0.0,2.713205097000756e-255,0.0,2.6409273669910246e-286,0.0,4.171264197237734e-84,0.0,5.9326620945218965e-177,0.0,4.451003816467339e-103,4.653594805626012e-305
-0.775,0.0,0.0,1.5026032054e-314,0.0,0.0,0.0,0.0,0.0,2.3303200594131153e-250,0.0,0.0,0.0,0.0,0.0,2.1159605223744265e-252,0.0,5.8781963298407065e-283,0.0,4.373611018867639e-83,0.0,5.280398886178232e-175,0.0,7.914254764420146e-102,3.1980619247679377e-301
-0.77,0.0,0.0,7.8267751039286e-311,0.0,0.0,0.0,0.0,0.0,1.637010368083153e-247,0.0,0.0,0.0,0.0,0.0,1.5877878869640026e-249,0.0,1.249497540311381e-279,0.0,4.517775753160812e-82,0.0,4.581563234022475e-173,0.0,1.3819562100022565e-100,2.077211537114805e-297
-0.765,0.0,0.0,3.871790617224992e-307,0.0,0.0,0.0,0.0,0.0,1.1069425470240891e-244,0.0,0.0,0.0,0.0,0.0,1.146403302117926e-246,0.0,2.5364746738651195e-276,0.0,4.597498390101264e-81,0.0,3.875167744740099e-171,0.0,2.369797268056169e-99,1.2751793812539232e-293
-0.76,0.0,0.0,1.8189942886117674e-303,0.0,0.0,0.0,0.0,0.0,7.205043343479254e-242,0.0,0.0,0.0,0.0,0.0,7.964204926667587e-244,0.0,4.917332608550322e-273,0.0,4.609260470454607e-80,0.0,3.1951939622598427e-169,0.0,3.9908116966459934e-98,7.398772992987802e-290
-0.755,0.0,0.0,8.115985680555107e-300,0.0,0.0,0.0,0.0,0.0,4.514254660945395e-239,0.0,0.0,0.0,0.0,0.0,5.3236257003686316e-241,0.0,9.104009405128237e-270,0.0,4.552542631853991e-79,0.0,2.568229780544413e-167,0.0,6.600014510391987e-97,4.05739395043012e-286
-0.75,0.0,0.0,3.4390752055323523e-296,0.0,0.0,0.0,0.0,0.0,2.722535346500182e-236,0.0,0.0,0.0,0.0,0.0,3.4239918622064624e-238,0.0,1.609681682471499e-266,0.0,4.429862644323063e-78,0.0,2.0123359746578785e-165,0.0,1.071920681176667e-95,2.10297891395989e-282
-0.745,0.0,0.0,1.383988681093873e-292,0.0,0.0,0.0,0.0,0.0,1.580516696391139e-233,0.0,0.0,0.0,0.0,0.0,2.118937246527548e-235,0.0,2.7180136700185245e-263,0.0,4.246590054387051e-77,0.0,1.5370822247051613e-163,0.0,1.7096807459223648e-94,1.0302062038203126e-278
-0.74,0.0,0.0,5.289490820242763e-289,0.0,0.0,0.0,0.0,0.0,8.832076343642713e-231,0.0,0.0,0.0,0.0,0.0,1.261721965267298e-232,0.0,4.382962411774453e-260,0.0,4.010556447530111e-76,0.0,1.1445209278574003e-161,0.0,2.6779503403518004e-93,4.7699756859587016e-275
-0.735,0.0,0.0,1.919931179337319e-285,0.0,0.0,0.0,0.0,0.0,4.7507785026941666e-228,0.0,0.0,0.0,0.0,0.0,7.228854240279543e-230,0.0,6.749762329511486e-257,0.0,3.731500735033993e-75,0.0,8.30769299328461e-160,0.0,4.1193213637685404e-92,2.087431419629946e-271
-0.73,0.0,0.0,6.618322405301959e-282,0.0,0.0,0.0,0.0,0.0,2.459829865815309e-225,0.0,0.0,0.0,0.0,0.0,3.985066255459626e-227,0.0,9.926908004255494e-254,0.0,3.4204041703251265e-74,0.0,5.878509670647893e-158,0.0,6.222788304821128e-91,8.634031382967641e-268
-0.725,0.0,0.0,2.166709272572752e-278,0.0,0.0,0.0,0.0,0.0,1.2259810443278515e-222,0.0,0.0,0.0,0.0,0.0,2.1137904859813162e-224,0.0,1.3942622144802803e-250,0.0,3.088778200806269e-73,0.0,4.0549375236920163e-156,0.0,9.231688262638444e-90,3.375372603568083e-264
-0.72,0.0,0.0,6.736647583420107e-275,0.0,0.0,0.0,0.0,0.0,5.881673564906596e-220,0.0,0.0,0.0,0.0,0.0,1.0788192471371025e-221,0.0,1.8701654622262618e-247,0.0,2.747969019978998e-72,0.0,2.726661747337587e-154,0.0,1.3449760551808807e-88,1.2472050834688053e-260
-0.715,0.0,0.0,1.989195552134862e-271,0.0,0.0,0.0,0.0,0.0,2.7161680492508636e-217,0.0,0.0,0.0,0.0,0.0,5.29780330172358e-219,0.0,2.3956363644774253e-244,0.0,2.408536180081031e-71,0.0,1.7873457333041253e-152,0.0,1.9243580122940287e-87,4.355755212728346e-257
-0.71,0.0,0.0,5.578296504502953e-268,0.0,0.0,0.0,0.0,0.0,1.2073995036632942e-214,0.0,0.0,0.0,0.0,0.0,2.5032453161539017e-216,0.0,2.9306721341237392e-241,0.0,2.0797502300517444e-70,0.0,1.1421315058440187e-150,0.0,2.7039314919012167e-86,1.437804753446078e-253
-0.7050000000000001,0.0,0.0,1.485648860673717e-264,0.0,0.0,0.0,0.0,0.0,5.166352913495453e-212,0.0,0.0,0.0,0.0,0.0,1.1380765567179626e-213,0.0,3.423885537637743e-238,0.0,1.7692381380555542e-69,0.0,7.114656464062969e-149,0.0,3.7311662020735225e-85,4.4858904789181475e-250
-0.7,0.0,0.0,3.757692327917111e-261,0.0,0.0,0.0,0.0,0.0,2.127923195301254e-209,0.0,0.0,0.0,0.0,0.0,4.978517863649348e-211,0.0,3.82012086228799e-235,0.0,1.482787650115232e-68,0.0,4.3203812768521703e-147,0.0,5.0563045840249905e-84,1.3228517951841797e-246
-0.6950000000000001,0.0,0.0,9.026444709235965e-258,0.0,0.0,0.0,0.0,0.0,8.43658553616205e-207,0.0,0.0,0.0,0.0,0.0,2.095507575026076e-208,0.0,4.070437021379356e-232,0.0,1.2243050642550802e-67,0.0,2.5575290349704484e-145,0.0,6.729181130823401e-83,3.687134591770744e-243
-0.69,0.0,0.0,2.0592197683276325e-254,0.0,0.0,0.0,0.0,0.0,3.219707733020407e-204,0.0,0.0,0.0,0.0,0.0,8.486703316777374e-206,0.0,4.142011128359329e-229,0.0,9.959070868536477e-67,0.0,1.4758746302961807e-143,0.0,8.794926626647517e-82,9.713675645924307e-240
-0.685,0.0,0.0,4.461481902117897e-251,0.0,0.0,0.0,0.0,0.0,1.1827834639882371e-201,0.0,0.0,0.0,0.0,0.0,3.307116337119149e-203,0.0,4.025204901968623e-226,0.0,7.981177611880645e-66,0.0,8.302498392085761e-142,0.0,1.1288699223028566e-80,2.4187811366040793e-236
-0.6799999999999999,0.0,0.0,9.18007093066981e-248,0.0,0.0,0.0,0.0,0.0,4.182473341034778e-199,0.0,0.0,0.0,0.0,0.0,1.2399970212645803e-200,0.0,3.7356954860222045e-223,0.0,6.3013644905679975e-65,0.0,4.553010091298456e-140,0.0,1.4229772152334495e-79,5.692846978178155e-233
-0.675,0.0,0.0,1.793921365864895e-244,0.0,0.0,0.0,0.0,0.0,1.4236405521609154e-196,0.0,0.0,0.0,0.0,0.0,4.4735529059495075e-198,0.0,3.311020948718e-220,0.0,4.9014232806099174e-64,0.0,2.43399089043477e-138,0.0,1.7615503235449333e-78,1.266438295395874e-229
-0.6699999999999999,0.0,0.0,3.329286980084793e-241,0.0,0.0,0.0,0.0,0.0,4.664518712912148e-194,0.0,0.0,0.0,0.0,0.0,1.5529065862884802e-195,0.0,2.802590390563649e-217,0.0,3.756040981085735e-63,0.0,1.2684397718871675e-136,0.0,2.1415880979602767e-77,2.662942588789098e-226
-0.665,0.0,0.0,5.867992184489967e-238,0.0,0.0,0.0,0.0,0.0,1.471135717125584e-191,0.0,0.0,0.0,0.0,0.0,5.1867934854613295e-193,0.0,2.265503988839303e-214,0.0,2.8356947294107373e-62,0.0,6.443938173466112e-135,0.0,2.5569447953393755e-76,5.29254437485043e-223
-0.6599999999999999,0.0,0.0,9.822415141844623e-235,0.0,0.0,0.0,0.0,0.0,4.466199734809837e-189,0.0,0.0,0.0,0.0,0.0,1.6669151971874995e-190,0.0,1.7489516783172646e-211,0.0,2.1091633750129694e-61,0.0,3.1912699052372868e-133,0.0,2.998140832413487e-75,9.942460477075534e-220
-0.655,0.0,0.0,1.561483892996248e-231,0.0,0.0,0.0,0.0,0.0,1.3051581430872503e-186,0.0,0.0,0.0,0.0,0.0,5.154529566228355e-188,0.0,1.289433212270048e-208,0.0,1.5455502267626596e-60,0.0,1.5406586029443996e-131,0.0,3.4524607435169276e-74,1.765434702567886e-216
-0.6499999999999999,0.0,0.0,2.3574755457027076e-228,0.0,0.0,0.0,0.0,0.0,3.67136717785489e-184,0.0,0.0,0.0,0.0,0.0,1.5336476737177744e-185,0.0,9.078795916342761e-206,0.0,1.1157804865888022e-59,0.0,7.250701784327825e-130,0.0,3.9043820035386625e-73,2.9630546463876466e-213
-0.645,0.0,0.0,3.380238536687154e-225,0.0,0.0,0.0,0.0,0.0,9.941050664091517e-182,0.0,0.0,0.0,0.0,0.0,4.390593794447324e-183,0.0,6.104728082393962e-203,0.0,7.935928274441588e-59,0.0,3.3264766262928537e-128,0.0,4.3363417255131934e-72,4.700669431353552e-210
-0.64,0.0,0.0,4.6029681028393445e-222,0.0,0.0,0.0,0.0,0.0,2.5910550009683858e-179,0.0,0.0,0.0,0.0,0.0,1.2094337156454264e-180,0.0,3.9202465989309135e-200,0.0,5.56084323596327e-58,0.0,1.4877150725636515e-126,0.0,4.729804295424476e-71,7.048775492548589e-207
-0.635,0.0,0.0,5.952769230061233e-219,0.0,0.0,0.0,0.0,0.0,6.500712401072105e-177,0.0,0.0,0.0,0.0,0.0,3.2055466177912956e-178,0.0,2.4041954816512844e-197,0.0,3.838911910977333e-57,0.0,6.48613458946962e-125,0.0,5.0665480942482614e-70,9.990873726662316e-204
-0.63,0.0,0.0,7.31123246118104e-216,0.0,0.0,0.0,0.0,0.0,1.5699482909654654e-174,0.0,0.0,0.0,0.0,0.0,8.174917878856741e-176,0.0,1.4081076039526115e-194,0.0,2.6109638918533125e-56,0.0,2.7566593970640722e-123,0.0,5.330051030028653e-69,1.3385390097711203e-200
-0.625,0.0,0.0,8.528106261359937e-213,0.0,0.0,0.0,0.0,0.0,3.649639084912314e-172,0.0,0.0,0.0,0.0,2.64e-321,2.0059774166230364e-173,0.0,7.876113251276834e-192,0.0,1.749522274455489e-55,0.0,1.1421187952229753e-121,0.0,5.506829859582313e-68,1.6951118197359676e-197
-0.62,0.0,0.0,9.447242825671972e-210,0.0,0.0,0.0,0.0,0.0,8.166853516629244e-170,0.0,0.0,0.0,0.0,7.1789636e-317,4.7362005564390535e-171,0.0,4.207251573574614e-189,0.0,1.154953938232941e-54,0.0,4.612862614832691e-120,0.0,5.5875826737535006e-67,2.029118711252001e-194
-0.615,0.0,0.0,9.939121927349546e-207,0.0,0.0,0.0,0.0,0.0,1.7591383346118033e-167,0.0,0.0,0.0,9.4e-322,1.817330019397e-312,1.0759586975452732e-168,0.0,2.146326692385271e-186,0.0,7.511680993594443e-54,0.0,1.816188382105403e-118,0.0,5.56799989000565e-66,2.2959393521648322e-191
-0.61,0.0,0.0,9.930735689277125e-204,0.0,3.08e-321,0.0,0.0,0.0,3.6474193999462096e-165,0.0,0.0,0.0,1.620641e-317,4.281138309617115e-308,2.3519205987873425e-166,0.0,1.045693477376385e-183,0.0,4.813241133791473e-53,0.0,6.970797362891816e-117,0.0,5.4491453395726795e-65,2.455609654506233e-188
-0.605,0.0,0.0,9.423349369142572e-201,0.0,5.9164954e-317,0.0,0.0,0.0,7.27967524222977e-163,0.0,0.0,0.0,2.6240126175e-313,9.385083136620244e-304,4.94665156289352e-164,0.0,4.865468078005686e-181,0.0,3.038553336534148e-52,0.0,2.6081662909491947e-115,0.0,5.2373605449161765e-64,2.4825978318407366e-185
-0.6,0.0,0.0,8.492188537338212e-198,0.0,1.06346402908e-312,0.0,0.0,0.0,1.3985532443048693e-160,0.0,0.0,0.0,3.97886304179975e-309,1.9145662405833878e-299,1.0010635887791562e-161,0.0,2.1620063168301126e-178,0.0,1.8898426323304718e-51,0.0,9.513042035546183e-114,0.0,4.943704171215128e-63,2.3724863941614564e-182
-0.595,0.0,0.0,7.268159129849689e-195,0.0,1.787406603298433e-308,0.0,0.0,0.0,2.5863471240876505e-158,0.0,0.0,0.0,5.650228567190954e-305,3.634595433629698e-295,1.949277924307547e-159,0.0,9.174910937797374e-176,0.0,1.1580165041538976e-50,0.0,3.3824776782043513e-112,0.0,4.5829956065265946e-62,2.1431553566733514e-179
-0.59,0.0,0.0,5.9077171252303265e-192,0.0,2.8090933425696942e-304,0.0,0.0,0.0,4.6040023860943675e-156,0.0,0.0,0.0,7.514273693864439e-301,6.420889022313457e-291,3.652142316065182e-157,0.0,3.718431693984217e-173,0.0,6.990930848970942e-50,0.0,1.1724164862640915e-110,0.0,4.17257775514991e-61,1.8300309512371182e-176
-0.585,0.0,0.0,4.5604260979321e-189,0.0,4.128110041172001e-300,0.0,3.85e-322,0.0,7.889060738560545e-154,0.0,0.0,0.0,9.358839112203123e-297,1.055571505027915e-286,6.583904565779286e-155,0.0,1.4392336883208311e-170,0.0,4.158026570294887e-49,0.0,3.961506923736909e-109,0.0,3.730942564487041e-60,1.4771357658930666e-173
-0.5800000000000001,0.0,0.0,3.3433482655069854e-186,0.0,5.672554383720096e-296,0.0,8.621455e-318,0.0,1.3012364108834547e-151,0.0,0.0,0.0,1.0916186473864287e-292,1.614855100353929e-282,1.142040081796731e-152,0.0,5.320064613567195e-168,0.0,2.4365334839055646e-48,0.0,1.3048798366463941e-107,0.0,3.276369998625814e-59,1.1270468777736912e-170
-0.575,0.0,0.0,2.3278140179740733e-183,0.0,7.288671970841008e-292,0.0,1.79365397424e-313,0.0,2.065990780803598e-149,0.0,0.0,0.0,1.1924328091217059e-288,2.2989676930880794e-278,1.9060804698966493e-150,0.0,1.8780931502014172e-165,0.0,1.406666934786548e-47,0.0,4.189983337803674e-106,0.0,2.825717386506251e-58,8.128783823203849e-168
-0.5700000000000001,0.0,0.0,1.5392366872318213e-180,0.0,8.757103941329919e-288,0.0,3.48289195551065e-309,0.0,3.157489646850035e-147,0.0,0.0,0.0,1.2198625811597735e-284,3.0456892064528794e-274,3.060999544473275e-148,0.0,6.3318782009241e-163,0.0,8.001011147663377e-47,0.0,1.3115529384006608e-104,0.0,2.3934650927518712e-57,5.542091437398052e-165
-0.565,0.0,0.0,9.666138174521473e-178,0.0,9.838185269878321e-284,0.0,6.312254937284272e-305,0.0,4.645120626349858e-145,0.0,0.0,0.0,1.1686970296632021e-280,3.7548423489303256e-270,4.729851782312711e-146,0.0,2.0387490529025448e-160,0.0,4.48367509194241e-46,0.0,4.0021299713705184e-103,5e-324,1.9910826076273027e-56,3.5718142247752765e-162
-0.56,0.0,0.0,5.764890438536189e-175,0.0,1.0335034105890493e-279,0.0,1.0677565632707651e-300,0.0,6.577997230720999e-143,0.0,0.0,0.0,1.0485931725107063e-276,4.307757406512904e-266,7.032247030053039e-144,0.0,6.2691896599442215e-158,0.0,2.4754835617682768e-45,0.0,1.190497455890985e-101,7.89136e-319,1.626733890025046e-55,2.1760741971107847e-159
-0.5549999999999999,0.0,0.0,3.2652736475629733e-172,0.0,1.0151992563113413e-275,0.0,1.6857887798967383e-296,0.0,8.966689490929282e-141,0.0,0.0,0.0,8.811019939929243e-273,4.599008110083681e-262,1.0060118908742627e-141,0.0,1.8410946117222e-155,0.0,1.346553579263297e-44,0.0,3.45221441806136e-100,1.75999360387e-313,1.3052992446598535e-54,1.253230196359773e-156
-0.55,0.0,0.0,1.7564612594093708e-169,0.0,9.32466340353193e-272,0.0,2.4841468113346717e-292,0.0,1.1765556073790585e-138,0.0,0.0,0.0,6.933610398278593e-269,4.569098496336217e-258,1.3847603185389121e-139,0.0,5.163670721071054e-153,0.0,7.21648924577748e-44,4.952e-320,9.758861417453496e-99,3.531880633402157e-308,1.0286587183611442e-53,6.822806056555534e-154
-0.5449999999999999,0.0,0.0,8.973214189693579e-167,0.0,8.008617871473121e-268,0.0,3.416603244580294e-288,0.0,1.4860547108461815e-136,0.0,0.0,0.0,5.109834080843947e-265,4.224256415577402e-254,1.8340395620438255e-137,0.0,1.383118561287854e-150,0.0,3.810378622109893e-43,2.639020095e-314,2.689259629949821e-97,6.37729739260285e-303,7.96162172896567e-53,3.5113408941975986e-151
-0.54,1e-323,0.0,4.3535943496167374e-164,0.0,6.4316819014118785e-264,0.0,4.3858626769487184e-284,0.0,1.8067550883437788e-134,0.0,0.0,0.0,3.5266982078081137e-261,3.634322238968928e-250,2.3372516694810855e-135,0.0,3.5381761084338675e-148,0.0,1.9822172901856147e-42,1.2457823911325935e-308,7.2243471271506615e-96,1.0361034085681406e-297,6.0520451544181514e-52,1.7082978032089713e-148
-0.5349999999999999,1.788883e-318,0.0,2.006034301552773e-161,0.0,4.8298557833595065e-260,0.0,5.254830363679657e-280,0.0,2.1144920529138126e-132,0.0,0.0,0.0,2.2795228702268436e-257,2.9097119529558083e-246,2.86592648104336e-133,0.0,8.64409258346999e-146,0.0,1.0159597991687094e-41,5.215858987320973e-303,1.8918943148487657e-94,1.514625882760761e-292,4.5182951494661767e-51,7.856654917750833e-146
-0.53,2.44652773336e-313,0.0,8.778477837414954e-159,0.0,3.391457961034439e-256,6.92e-321,5.8763216856288596e-276,0.0,2.3820740060753654e-130,0.0,0.0,0.0,1.379856085870625e-253,2.1678537091080134e-242,3.38132955280868e-131,0.0,2.0168801682683353e-143,0.0,5.130328016027448e-41,1.9368471634714214e-297,4.82978322628201e-93,1.99224868055305e-287,3.3129914596715026e-50,3.4158456076574797e-143
-0.5249999999999999,3.035212099285109e-308,0.0,3.64830003939201e-156,0.0,2.2268011262145063e-252,7.725129e-316,6.133319858571489e-272,0.0,2.583134421599267e-128,0.0,0.0,0.0,7.822360776622019e-250,1.5030151312979347e-238,3.838600773797664e-129,0.0,4.4943028076786106e-141,0.0,2.552456457173584e-40,6.378997764517312e-292,1.2019627717125942e-91,2.3578582451407735e-282,2.385837291322358e-49,1.4039390704135906e-140
-0.52,3.41585052420779e-303,0.0,1.4399663652253116e-153,0.0,1.3671595470458405e-248,7.846814386711e-311,5.974875449342426e-268,0.0,2.6963823290562128e-126,0.0,0.0,0.0,4.152944512135928e-246,9.697284584093645e-235,4.192967439100708e-127,0.0,9.564603583127897e-139,0.0,1.2511732376082516e-39,1.8633691761591853e-286,2.915997320049016e-90,2.5108911032959535e-277,1.6874762207036018e-48,5.454950831046979e-138
-0.515,3.4872225800010666e-298,0.0,5.397648728648621e-151,0.0,7.848737372740392e-245,7.260107827301472e-306,5.432569478513637e-264,0.0,2.7093105940124043e-124,0.0,0.0,0.0,2.0648508270039752e-242,5.822243119528564e-231,4.406900435704143e-125,0.0,1.943994036219334e-136,0.0,6.042599187594837e-39,4.8276584476158996e-281,6.896298817106454e-89,2.4058812302707366e-272,1.1722288968231165e-47,2.0036834916699767e-135
-0.51,3.229472314022064e-293,0.0,1.921530836465263e-148,0.0,4.213308767159886e-241,6.118642736021665e-301,4.610254628911556e-260,0.0,2.6204696071504857e-122,0.0,0.0,0.0,9.614695497478014e-239,3.252999068552849e-227,4.4566476985096575e-123,0.0,3.773524085906303e-134,0.0,2.875270817058935e-38,1.1093464418006575e-275,1.5899299641932193e-87,2.074228957089235e-267,7.99773003116906e-47,6.957709865346355e-133
-0.505,2.7130303152550203e-288,0.0,6.496516865010047e-146,0.0,2.1148994969772793e-237,4.6970992833940007e-296,3.651638070683931e-256,0.0,2.439734811474388e-120,0.0,0.0,0.0,4.1927282989214384e-235,1.6913401119500447e-223,4.33657438420762e-121,0.0,6.995593167222902e-132,0.0,1.347981061511456e-37,2.260959498127803e-270,3.5733291362729744e-86,1.609072058610896e-262,5.35922871867772e-46,2.2840505460631415e-130
-0.5,2.0675166326657334e-283,0.0,2.0859517298379563e-143,0.0,9.926569959793127e-234,3.284485101459558e-291,2.699564636182136e-252,0.0,2.18649980045744e-118,0.0,0.0,0.0,1.7122701033974477e-231,8.18335451373477e-220,4.06021324492281e-119,0.0,1.2385918007742506e-129,0.0,6.226448220631003e-37,4.087099849172232e-265,7.828909755728589e-85,1.12313168782532e-257,3.527124626767315e-45,7.088439965661106e-128
-0.495,1.429271617123952e-278,0.0,6.360897712011508e-141,0.0,4.35664108584203e-230,2.0920307486626414e-286,1.8627000441225847e-248,0.0,1.8862521464925015e-116,0.0,0.0,0.0,6.548807656734027e-228,3.684556241726814e-216,3.657754508969948e-117,0.0,2.0943977077636084e-127,0.0,2.833675212133483e-36,6.552945947572322e-260,1.6721026550059938e-83,7.053787235636159e-253,2.279943343215235e-44,2.0797187706395287e-125
-0.49,8.962971851196059e-274,0.0,1.842141743097826e-138,0.0,1.787917760636438e-226,1.2137586779144353e-281,1.1995968310192516e-244,0.0,1.5663676485278482e-114,0.0,0.0,0.0,2.345668545095631e-224,1.5438049231256003e-212,3.1706189819113023e-115,0.0,3.382349715758907e-125,0.0,1.2706164145909608e-35,9.31877533736824e-255,3.481433616371447e-82,3.986122380831345e-248,1.4474843163332017e-43,5.768608381955151e-123
-0.485,5.0987171642320326e-269,0.0,5.066617882060899e-136,0.0,6.8609864166850735e-223,6.414465341574245e-277,7.210591382601953e-241,0.0,1.2520782929256017e-112,0.0,0.0,0.0,7.868383958160813e-221,6.019398008428503e-209,2.6444628643080614e-113,0.0,5.216838811428266e-123,0.0,5.613519170995242e-35,1.1753957414497045e-249,7.066217311915446e-81,2.0268220195510899e-243,9.025933281024016e-43,1.512702714967844e-120
-0.48,2.631125500779963e-264,0.0,1.3234384150630824e-133,0.0,2.461891653709577e-219,3.0878253548339844e-272,4.0452899079649016e-237,0.0,9.634146973577212e-111,0.0,0.0,0.0,2.4718321793679067e-217,2.1840727793622754e-205,2.1222421496817402e-111,0.0,7.684702893679734e-121,0.0,2.443509523906176e-34,1.3149660811822695e-244,1.398136948376917e-79,9.27293973856734e-239,5.5279071946282133e-42,3.750212404267318e-118
-0.475,1.2316692368417312e-259,0.0,3.2830674145832373e-131,0.0,8.260279911986422e-216,1.3539713487852485e-267,2.118222648374356e-233,0.0,7.135743460863523e-109,0.0,0.0,0.0,7.272219947635489e-214,7.374533610372379e-202,1.638764613051905e-109,0.0,1.0811320701430711e-118,0.0,1.0479793413993038e-33,1.3048252790104362e-239,2.6967858468675206e-78,3.8172994723605713e-234,3.325230288359073e-41,8.789853616172272e-116
-0.47,5.230204327568507e-255,0.0,7.734751145903494e-129,1e-323,2.591577180221695e-212,5.407929673038081e-263,1.0352297735441188e-229,0.0,5.087560114417351e-107,0.0,0.0,0.0,2.0036860198154376e-210,2.317156781662536e-198,1.2175940963952953e-107,0.0,1.4526591667131997e-116,0.0,4.428463962628113e-33,1.148417528425033e-234,5.07081085254646e-77,1.4139437771194556e-229,1.964613472315648e-40,1.9477568790860416e-113
-0.46499999999999997,2.014723254612301e-250,0.0,1.7306265948320687e-126,1.600643e-317,7.602863516329228e-209,1.9675136569690131e-258,4.722207765698676e-226,0.0,3.491599596800705e-105,0.0,0.0,0.0,5.1701962050575094e-207,6.775318056167925e-195,8.704682693323947e-106,0.0,1.8641608265939187e-114,0.0,1.8438141053239057e-32,8.965184450534941e-230,9.294857880812457e-76,4.712434380933199e-225,1.1400634418506665e-39,4.080553684395711e-111
-0.45999999999999996,7.040191699410199e-246,0.0,3.6774848013951665e-124,1.8927587501817e-311,2.0856144281135477e-205,6.520336179042976e-254,2.0104654707975155e-222,0.0,2.306662558454377e-103,0.0,0.0,0.0,1.2493931896834975e-203,1.8435603628149457e-191,5.98780920732698e-104,0.0,2.284752248102754e-112,0.0,7.563917176202704e-32,6.20773261284695e-225,1.6608969426899183e-74,1.4131749172725187e-220,6.497998399509473e-39,8.082369379159047e-109
-0.45499999999999996,2.231649993144234e-241,0.0,7.421452084305258e-122,1.9518954920007708e-305,5.34976563866614e-202,1.9682855003830172e-249,7.988980048964472e-219,0.0,1.466859945965516e-101,0.0,0.0,0.0,2.8275224394375416e-200,4.66808165385859e-188,3.963215687830275e-102,0.0,2.6744372606985396e-110,0.0,3.0573423585813707e-31,3.8126205849594165e-220,2.89319305675614e-73,3.813152104289346e-216,3.637735274878926e-38,1.5135530190610488e-106
-0.44999999999999996,6.417123086972508e-237,0.0,1.4223857093397184e-119,1.7554089419013023e-299,1.2831562115437586e-198,5.412182608358355e-245,2.962983581653956e-215,0.0,8.97921546170896e-100,0.0,0.0,0.0,5.992773575918074e-197,1.0999499728840725e-184,2.5240174888150827e-100,0.0,2.9899561630207884e-108,0.0,1.2176183941445386e-30,2.0769857373359505e-215,4.91300444484583e-72,9.2578497784684e-212,2.0002569681465934e-37,2.6797860167138537e-104
-0.44499999999999995,1.6738924008824586e-232,0.0,2.5890257353710866e-117,1.376767160850324e-293,2.8778522001900814e-195,1.3555745649316742e-240,1.0256763550620753e-211,0.0,5.2909481855876866e-98,0.0,0.0,0.0,1.1895005091307104e-193,2.41190850976895e-181,1.5466856760867796e-98,0.0,3.192551705148758e-106,0.0,4.7780464526983225e-30,1.0036109224834557e-210,8.133025670230032e-71,2.022432896195453e-207,1.0803042115617303e-36,4.485908513667923e-102
-0.43999999999999995,3.9608444508931635e-228,0.0,4.475544226246178e-115,9.416795472292504e-288,6.035340461816191e-192,3.0927256189227428e-236,3.3138636335019365e-208,0.0,3.001056810754289e-96,0.0,0.0,0.0,2.2111409379846562e-190,4.9215526275731894e-178,9.119624974043352e-97,0.0,3.2557679581780915e-104,0.0,1.8474125213986662e-29,4.301519132578145e-206,1.312479754014795e-69,3.975358659637792e-203,5.730788251780127e-36,7.09991104500094e-100
-0.43499999999999994,8.502004502879436e-224,0.0,7.347605688272823e-113,5.617023291144694e-282,1.18353078254802e-188,6.4272735016487854e-232,9.993143245580697e-205,0.0,1.6385539474238555e-94,0.0,0.0,0.0,3.849313909467178e-187,9.3453773993034e-175,5.173890950633486e-95,0.0,3.1711229602303573e-102,0.0,7.038079058892427e-29,1.6353311503095504e-201,2.064756392548481e-68,7.0309975636778975e-199,2.9860232387025585e-35,1.0624587672394403e-97
-0.42999999999999994,1.655496980375421e-219,0.0,1.1456087927719372e-110,2.9219296756748463e-276,2.1702112476567156e-185,1.2166901357226389e-227,2.8126311542083412e-201,0.0,8.61178791546365e-93,1e-323,0.0,0.0,6.275747026145275e-184,1.6513721746985468e-171,2.824379867895044e-93,0.0,2.949977286085545e-100,0.0,2.6419441300304755e-28,5.514673066658513e-197,3.166511205013061e-67,1.1189128374508302e-194,1.5282173413209836e-34,1.5032545581177063e-95
-0.42499999999999993,2.924214405688689e-215,0.0,1.6963573639915506e-108,1.3255427595170676e-270,3.721082636941428e-182,2.0979804113891422e-223,7.38867635243077e-198,0.0,4.3568459269009635e-91,2.0138555e-317,0.0,0.0,9.582146720012605e-181,2.71547924601915e-168,1.4835242895401102e-91,0.0,2.62103072752043e-98,0.0,9.771808123663576e-28,1.6495556491138305e-192,4.7340138342517595e-66,1.6021918067051704e-190,7.682328123495428e-34,2.0110317796920034e-93
-0.42000000000000004,4.685587372928284e-211,0.0,2.385551949631866e-106,5.24418703963474e-265,5.965978304428486e-179,3.2952740339654856e-219,1.811605766814738e-194,0.0,2.121766669277932e-89,4.5397082930584e-311,0.0,0.0,1.3701735777998968e-177,4.155290781134485e-165,7.497769958593101e-90,0.0,2.224207915476644e-96,0.0,3.5613177841508574e-27,4.3767358180683926e-188,6.899451971418598e-65,2.0642960301474714e-186,3.793316880028904e-33,2.5437597928133487e-91
-0.41500000000000004,6.810721861884708e-207,0.0,3.186037885753783e-104,1.8093519503365706e-259,8.944154345616619e-176,4.714664026939963e-215,4.1457578897367094e-191,0.0,9.946489899486003e-88,8.809069526285271e-305,0.0,0.0,1.834863865996467e-174,5.917111598390876e-162,3.646159317481962e-88,0.0,1.8027294105062593e-94,0.0,1.278891820360696e-26,1.0300847928468213e-183,9.802493432794893e-64,2.393144756073599e-182,1.8397837385167917e-32,3.0423483334393712e-89
-0.41000000000000003,8.98042327885858e-203,0.0,4.041136575694908e-102,5.444128687041171e-254,1.2538407653372527e-172,6.144400587758508e-211,8.854975578412668e-188,0.0,4.488375034830694e-86,1.471413121063582e-298,0.0,0.0,2.301164712146307e-171,7.84100096475735e-159,1.7061037530251624e-86,0.0,1.3955318413238076e-92,0.0,4.525296818912755e-26,2.1504934401366717e-179,1.357674760196984e-62,2.496351876017662e-178,8.764733960636604e-32,3.4405072557846055e-87
-0.405,1.074175705597798e-198,0.0,4.867956236079089e-100,1.428545778372701e-248,1.643581376575686e-169,7.294210922073408e-207,1.7652815820513553e-184,0.0,1.9496460539424843e-84,2.1156396986603707e-292,0.0,0.0,2.7027587217203046e-168,9.669113574574531e-156,7.681423279974328e-85,0.0,1.0318230927507932e-90,0.0,1.5778056957773351e-25,3.982438744451914e-175,1.8331267541402347e-61,2.3430568109959302e-174,4.101455774320945e-31,3.678932918062e-85
-0.4,1.1655449239648365e-194,0.0,5.569040251780031e-98,3.26904119013033e-243,2.014586963516188e-166,7.887649662108967e-203,3.284609939560438e-181,0.0,8.152110212784652e-83,2.6184922169504164e-286,0.0,0.0,2.972916340830399e-165,1.109571320928031e-152,3.3277034549243406e-83,0.0,7.286674391971334e-89,0.0,5.420711383368352e-25,6.541982378437694e-171,2.412832540762346e-60,1.9787930982774292e-170,1.8852449179319774e-30,3.719738239915561e-83
-0.395,1.147250395056973e-190,0.0,6.050685989632857e-96,6.523896693006788e-238,2.3090167454116183e-163,7.769407453921994e-199,5.704227078251648e-178,0.0,3.2811964738427806e-81,2.789737649001197e-280,0.0,0.0,3.062485702397998e-162,1.1848877013613399e-149,1.3871211856423172e-81,1.0028e-319,4.914898453777976e-87,0.0,1.8350952715749688e-24,9.532844032181075e-167,3.095994554622153e-59,1.5036920316011155e-166,8.511991777872253e-30,3.556308314706473e-81
-0.39,1.0243851529569844e-186,0.0,6.243375459737447e-94,1.135413910894275e-232,2.4746551870618832e-160,6.971073730275142e-195,9.245981060558595e-175,0.0,1.27128423849929e-79,2.55845590382119e-274,3.1057e-320,0.0,2.95448346109881e-159,1.177477365870078e-146,5.563540714099511e-80,6.7447316785e-313,3.166382272193056e-85,0.0,6.1215851275615155e-24,1.2322310691088856e-162,3.8726827937389644e-58,1.0281554275711979e-162,3.7751273599262984e-29,3.215055480230791e-79
-0.385,8.29744858315821e-183,0.0,6.1182171296866596e-92,1.7233036212725767e-227,2.479985638685408e-157,5.697488594756466e-191,1.3987895640415031e-171,0.0,4.741345896682225e-78,2.0197378542217258e-268,2.9150399e-315,0.0,2.6693487492701976e-156,1.0888833341459432e-143,2.1471156280725831e-78,3.819744029036687e-306,1.9484012716156578e-83,0.0,2.012220776069329e-23,1.4129350722582474e-158,4.722400630435198e-57,6.325581535390082e-159,1.644646063649452e-28,2.7484335307350778e-77
-0.38,6.096807677494688e-179,0.0,5.694045455577186e-90,2.281023955071099e-222,2.3239716859748293e-154,4.241698489609831e-187,1.975126691188136e-168,0.0,1.7021957316737894e-76,1.3725070081685572e-262,2.4984678699259e-310,0.0,2.2586320843175595e-153,9.370516746908886e-141,7.9730982709683e-77,1.8215300537237676e-299,1.1451503049181092e-81,0.0,6.517746656946221e-23,1.4371980446179369e-154,5.61375369088656e-56,3.5017443357160216e-155,7.038129761997198e-28,2.2217516035666063e-75
-0.375,4.0638481437691176e-175,0.0,5.032776040642601e-88,2.6330454118729754e-217,2.0363857564449193e-151,2.876532021175802e-183,2.603039286796493e-165,0.0,5.882562870015448e-75,8.02854105737005e-257,1.9554896985016887e-305,0.0,1.7897907454392677e-150,7.504109087845436e-138,2.848830131577866e-75,7.314281766255344e-293,6.428630983446722e-80,0.0,2.0803347910057945e-22,1.2968194707324014e-150,6.505549535822336e-55,1.7442599766757998e-151,2.958623712785219e-27,1.6983422103279762e-73
-0.37,2.4572533709028914e-171,0.0,4.22459355130359e-86,2.650619034098142e-212,1.6685422254292756e-148,1.776938027652204e-179,3.201914111106307e-162,0.0,1.9569207394740205e-73,4.0426039044037604e-251,1.3976222178211297e-300,0.0,1.3282376701187648e-147,5.59227015794086e-135,9.794313111306623e-74,2.473096774598496e-286,3.4470646281904343e-78,0.0,6.543149589362045e-22,1.0380426872173075e-146,7.349456886832608e-54,7.817742276023943e-148,1.2217254829694361e-26,1.2276665682677699e-71
-0.365,1.3478462960789361e-167,0.0,3.3678515140974913e-84,2.3270018976474903e-207,1.27838802334197e-145,9.998839084402446e-176,3.6760535044579767e-159,0.0,6.266569234325139e-72,1.7522184382606534e-245,9.121716306375054e-296,0.0,9.231372793361987e-145,3.878203158775976e-132,3.2400346329112015e-72,7.041180498689774e-280,1.765462180922942e-76,0.0,2.027974248925315e-21,7.371029608350423e-143,8.094083401458655e-53,3.1527927378355533e-144,4.9557898960279584e-26,8.392037553758008e-70
-0.36,6.706705813572643e-164,0.0,2.5498324488354914e-82,1.7815853292705544e-202,9.158765954505737e-143,5.1250924106861477e-172,3.9391013954595404e-156,1.73e-322,1.9316871037072942e-70,6.537591757499848e-240,5.436455406940483e-291,0.0,6.008609101682299e-142,2.5028013185637912e-129,1.0313208906633476e-70,1.688051531289859e-273,8.636718196394726e-75,1.102957e-318,6.1939011120744946e-21,4.643259953850571e-139,8.690041544397648e-52,1.1440738513714946e-140,1.974747388921592e-25,5.424910381822831e-68
-0.355,3.02731159952255e-160,0.0,1.8334162956739866e-80,1.1895343477826714e-197,6.135648489898441e-140,2.392925945632818e-168,3.93963227425859e-153,4.61777423e-316,5.731845163387012e-69,2.099664208837717e-234,2.958745461493046e-286,0.0,3.6626801520316005e-139,1.5030575232615484e-126,3.158688029732177e-69,3.4077109380488093e-267,4.03574607796536e-73,7.918541579641e-311,1.8642184026720122e-20,2.5948041548453592e-135,9.095328605748137e-51,3.735579070418672e-137,7.729898923118483e-25,3.316365873245348e-66
-0.35,1.2396084517341527e-156,0.0,1.2519912722000982e-78,6.926403990073154e-193,3.8435604965652294e-137,1.0177307209520128e-164,3.677539987057449e-150,1.060997676266045e-309,1.6372057728440334e-67,5.804761620045974e-229,1.4704555055334674e-281,0.0,2.0909403871424004e-136,8.39997968209966e-124,9.30869247712105e-68,5.792654796386205e-261,1.8013049112802988e-71,4.523482696325559e-303,5.529229723900666e-20,1.2864057263730624e-131,9.280213187307985e-50,1.0975081635350216e-133,2.9723779367311263e-24,1.9172721104222903e-64
-0.345,4.6046015315587343e-153,0.0,8.119556837778892e-77,3.51721671354986e-188,2.251423755171195e-134,3.942876981809241e-161,3.2040723273925833e-147,2.0964415850774724e-303,4.5015664476266484e-66,1.3814062939266026e-223,6.673423427654088e-277,0.0,1.1178979636235854e-133,4.368519480935404e-121,2.639611075016809e-66,8.291469123101739e-255,7.679671884479034e-70,2.0560967685578353e-295,1.616116308903529e-19,5.657810650636272e-128,9.23083998894078e-49,2.901377925507753e-130,1.122811071810497e-23,1.0482465068485752e-62
-0.33999999999999997,1.5516019594844704e-149,0.0,5.000969512512877e-75,1.5575820058512589e-183,1.2331945863790762e-131,1.3914607404284457e-157,2.605495989367828e-144,3.5623633779507055e-297,1.1914507498893278e-64,2.829834048472954e-218,2.7656549112952468e-272,0.0,5.597328517005394e-131,2.1141885925107225e-118,7.202127437193311e-65,9.993679542532936e-249,3.127476149844917e-68,7.436304923090369e-288,4.655064895470383e-19,2.2076052714389167e-124,8.950946090581347e-48,6.9015776871409775e-127,4.1666444733640004e-23,5.420115353861077e-61
-0.33499999999999996,4.742965665805617e-146,0.0,2.925276986333308e-73,6.015381900155593e-179,6.316222592992736e-129,4.4730810230378334e-154,1.9775237010566328e-141,5.205726230730929e-291,3.035575417588945e-63,4.990028217891189e-213,1.0466459910601366e-267,0.0,2.624688841005206e-128,9.521526510286447e-116,1.890825992478361e-63,1.0142865417856908e-242,1.216592968636649e-66,2.1400011001317204e-280,1.321384572001963e-18,7.641924811571511e-121,8.46139353170894e-47,1.4772053391981903e-123,1.5189662722255884e-22,2.6504910728175014e-59
-0.32999999999999996,1.3152300716577718e-142,0.0,1.6250650370790002e-71,2.0259838848847204e-174,3.025069435652962e-126,1.3098493872091097e-150,1.400864649385618e-138,6.542031615166134e-285,7.444901439957035e-62,7.574387714291169e-208,3.617047066005195e-263,0.0,1.1526396179987863e-125,3.990458917353097e-113,4.7765303333206355e-62,8.668391382436433e-237,4.520648836385579e-65,4.900203640176864e-273,3.696481359052414e-18,2.346920855862499e-117,7.797599343908706e-46,2.8450028086896724e-120,5.439973020271724e-22,1.2258133389255725e-57
-0.32499999999999996,3.3085393083236455e-139,0.0,8.573645624303651e-70,5.9507167193612696e-170,1.354771554875354e-123,3.4939403050748485e-147,9.262193403750512e-136,7.070216679930198e-279,1.7576418450557068e-60,9.89679463971676e-203,1.1414608755807185e-258,0.0,4.74054490477412e-123,1.5562971224252477e-110,1.1610316369664178e-60,6.238214934188957e-231,1.6045927320275894e-63,8.928073447168815e-266,1.0190823045318957e-17,6.394620567807699e-114,7.005302581914213e-45,4.930317309477963e-117,1.913980362282803e-21,5.361794877030446e-56
-0.31999999999999995,7.550130531498324e-136,0.0,4.295872813584518e-68,1.5242741535700136e-165,5.673490587047525e-121,8.489651842730463e-144,5.715769476287834e-133,6.5711617886856885e-273,3.9944395618899865e-59,1.1131253723177965e-197,3.2894283403234566e-254,0.0,1.8259224312312768e-120,5.6482718660892115e-108,2.7154789523119127e-59,3.7803114281730464e-225,5.440540429984874e-62,1.2943301151202297e-258,2.7688366860127505e-17,1.5458180617544637e-110,6.135370432198487e-44,7.688089816406918e-114,6.6156985321558385e-21,2.2181544919774528e-54
-0.31499999999999995,1.5629929918752334e-132,0.0,2.0442240275882559e-66,3.4050024397022615e-161,2.2217181028844006e-118,1.8790803104775916e-140,3.2921434822489633e-130,5.252203472896745e-267,8.738480553543949e-58,1.0776955809466897e-192,8.656301275307872e-250,0.0,6.5865209066554535e-118,1.907620924576764e-105,6.1111092669266186e-58,1.9290424343941214e-219,1.7621271024684252e-60,1.4930564583698962e-251,7.41410774556076e-17,3.315401803046545e-107,5.238459603180161e-43,1.078734503477442e-110,2.246554804961291e-20,8.679150904098433e-53
-0.30999999999999994,2.935248494069764e-129,0.0,9.238401757684669e-65,6.633340911877808e-157,8.135472279536966e-116,3.7886341731170577e-137,1.7698073540455316e-127,3.6102018281213876e-261,1.840226059482764e-56,8.981536075821587e-188,2.08016045598295e-245,0.0,2.2251018455094216e-115,5.995452551487767e-103,1.323321107851563e-56,8.289046266794583e-214,5.451994276687708e-59,1.3704130667353296e-244,1.956592145878216e-16,6.308926031533782e-104,4.36030037312352e-42,1.3619603073312937e-107,7.494923552955213e-20,3.2119951660287394e-51
-0.30499999999999994,5.00056297813979e-126,0.0,3.9651223323630874e-63,1.1269581163163646e-152,2.7856894630554984e-113,6.958292881449214e-134,8.880070757253626e-125,2.134089382197475e-255,3.730458579215141e-55,6.443289308242265e-183,4.5647169654974946e-241,0.0,7.039862590148596e-113,1.753497982710953e-100,2.757289642165609e-55,2.999284374159565e-208,1.6113940105704297e-57,1.0008547831909498e-237,5.088950576581757e-16,1.0651820170855531e-100,3.5381836196152265e-41,1.5472816974595987e-104,2.456587836074334e-19,1.1243287250327958e-49
-0.29999999999999993,7.728230658625636e-123,0.0,1.6162474322004557e-61,1.6697206686624444e-148,8.919483965758301e-111,1.1641429171342972e-130,4.1586277538076064e-122,1.0848896262819816e-249,7.27963660863147e-54,3.978937724237093e-178,9.147099946785874e-237,0.0,2.0859282492333673e-110,4.7724564994875893e-98,5.528049061659822e-54,9.138666787783982e-203,4.549689332881222e-56,5.816144885757365e-231,1.3045165943334928e-15,1.595693167761893e-97,2.7989601025053724e-40,1.5817242309363375e-101,7.910766078816763e-19,3.722556936200227e-48
-0.29500000000000004,1.0835012433577017e-119,0.0,6.256778115738036e-60,2.1574487434316363e-144,2.6705757545945943e-108,1.7741663931366913e-127,1.8177194713942712e-119,4.742976775120205e-244,1.367458893099741e-52,2.1150914452960343e-173,1.6738076707159402e-232,0.0,5.7883648399487656e-108,1.2087377735704592e-95,1.0664343989416113e-52,2.3447798809554914e-197,1.2271596669789209e-54,2.6893306919648296e-224,3.2958820081814455e-15,2.1209995843109592e-94,2.1585730163142404e-39,1.4549566952183966e-98,2.502836311501756e-18,1.1658109134112859e-46
-0.29000000000000004,1.3780595655593757e-116,7e-323,2.300305217218492e-58,2.4310718652454017e-140,7.477033792067784e-106,2.4630190409744324e-124,7.415609661487375e-117,1.7832392317070288e-238,2.4727297952004076e-51,9.678179048756056e-169,2.796921326190372e-228,0.0,1.5042993123864465e-105,2.8488895865171797e-93,1.979564164584277e-51,5.066142341644165e-192,3.1620277274138463e-53,9.894602310089105e-218,8.207330201079498e-15,2.5015336048530665e-91,1.6229004505981107e-38,1.2042838567218248e-95,7.780021075258109e-18,3.453528107257308e-45
-0.28500000000000003,1.5899993145882372e-113,5.356885174e-314,8.031786510841272e-57,2.3889980338543883e-136,1.9575562829701033e-103,3.1147809787405383e-121,2.82364473776957e-114,5.765833439850081e-233,4.304250918594707e-50,3.812068124085156e-164,4.267834041339717e-224,0.0,3.6612969822246224e-103,6.248453602376934e-91,3.5357263554321592e-50,9.217452714152305e-187,7.783622134313933e-52,2.8966628526135257e-211,2.0144115865415265e-14,2.6179181675402464e-88,1.1895251340554212e-37,8.969512578710512e-93,2.3761319690541887e-17,9.677332531294898e-44
-0.28,1.6642457311464728e-110,3.090483613439833e-305,2.6633670901875464e-55,2.047361421979956e-132,4.7924868948284507e-101,3.5881828516768235e-118,1.0034978290825013e-111,1.6032792255530342e-227,7.212366827092671e-49,1.2924988076514235e-159,5.946855444966384e-220,0.0,8.345618775508473e-101,1.2753309199973797e-88,6.076616031315241e-49,1.41222840447949e-181,1.8304410870038138e-50,6.747507662103878e-205,4.873250697446433e-14,2.431082445641151e-85,8.499895365744709e-37,6.011347008837647e-90,7.130321670358581e-17,2.56516978217484e-42
-0.275,1.580268183018403e-107,1.3353422755642398e-296,8.38768881855053e-54,1.5301500457104315e-128,1.097161992052345e-98,3.765389826622489e-115,3.3286337383428937e-109,3.8339952393120944e-222,1.1633707747054993e-47,3.772264586537522e-155,7.56693210954543e-216,0.0,1.7815810682019608e-98,2.4222927953015705e-86,1.0048922907437348e-47,1.8220565850923245e-176,4.11239160048549e-49,1.25064786645018e-198,1.1620426589399325e-13,2.0033078248729907e-82,5.92125104855278e-36,3.625264064035238e-87,2.1023455268128513e-16,6.432127791057658e-41
-0.27,1.3612512848155061e-104,4.321278273164303e-288,2.508685706497259e-52,9.97319627041486e-125,2.3487954640212047e-96,3.599438053709807e-112,1.0305255759199793e-106,7.884788855706186e-217,1.8064230118726957e-46,9.47712567283025e-151,8.792348667111376e-212,0.0,3.5618589013984692e-96,4.281380183031022e-84,1.5990141603387621e-46,1.979630822944579e-171,8.826833231951794e-48,1.844477503884969e-192,2.731285309078995e-13,1.464910694329114e-79,4.0213803848631714e-35,1.9673173760239558e-84,6.090646868498841e-16,1.5257450627117442e-39
-0.265,1.0637544169144624e-101,1.0473379428375546e-279,7.12595633621029e-51,5.668858651506764e-121,4.7020349910427653e-94,3.1343676378719363e-109,2.977794538594333e-104,1.3945222502383042e-211,2.70011723970706e-45,2.0495269385329383e-146,9.329161014971167e-208,0.0,6.669181884568174e-94,7.041973084946651e-82,2.4482778907550152e-45,1.811234410836283e-166,1.8100663476330305e-46,2.164506082157214e-186,6.327949965114706e-13,9.506087287186889e-77,2.6625673461983137e-34,9.606790527951843e-82,1.733785548657241e-15,3.423805372404695e-38
-0.26,7.54121806419863e-99,1.901156831602628e-271,1.9223539071147766e-49,2.8100748895258657e-117,8.80226475509227e-92,2.4863185394773887e-106,8.031078553669171e-102,2.1210871876361152e-206,3.8851570736544527e-44,3.815338903072465e-142,9.039260708983842e-204,0.0,1.1694827849192958e-91,1.0778500266381388e-79,3.6069927792592277e-44,1.3955199388356674e-161,3.5462624324840184e-45,2.021119134359007e-180,1.4451724423513886e-12,5.47434350066552e-74,1.718667788476597e-33,4.2213722114456194e-79,4.849630009751924e-15,7.268543009071035e-37
-0.255,4.849983192712147e-96,2.584682146387651e-263,4.925124273072326e-48,1.2147901653647992e-113,1.540893896911292e-89,1.7966206079007479e-103,2.021604562552204e-99,2.7745344587364377e-201,5.381437785520058e-43,6.113854654809837e-138,7.997898518416272e-200,0.0,1.9206191816893964e-89,1.5352380409943235e-77,5.113362472705423e-43,9.054643267701555e-157,6.638073892210135e-44,1.5016656614188873e-174,3.2534721740066485e-12,2.7977895436862186e-71,1.0815620552312284e-32,1.6691788688137075e-76,1.3329446402198482e-14,1.4598515063357575e-35
-0.25,2.829692389693771e-93,2.6318193379445567e-255,1.1983815871071243e-46,4.579793235860902e-110,2.522450986203676e-87,1.182632950614106e-100,4.749651388051587e-97,3.1211965601777203e-196,7.175511872133603e-42,8.433339795281191e-134,6.462068201139329e-196,0.0,2.954034954367651e-87,2.034916158538004e-75,6.975016585341116e-42,4.947476059289247e-152,1.1871798367582182e-42,8.877761162129191e-169,7.220310653350896e-12,1.2690091070845548e-68,6.635620858696251e-32,5.939209561766451e-74,3.600106108217994e-14,2.7739924828393335e-34
-0.245,1.4977530570078752e-90,2.007088082773007e-247,2.7692848485815625e-45,1.5057464681017044e-106,3.8614154347304165e-85,7.091511689872473e-98,1.0415268032194589e-94,3.019620771627206e-191,9.210291324574266e-41,1.0013515851344523e-129,4.767820277273847e-192,0.0,4.2551783504739296e-85,2.5099827091452166e-73,9.155075136082218e-41,2.276546001542668e-147,2.028630331487419e-41,4.17621876464893e-163,1.579636190181561e-11,5.108529846223735e-66,3.969035014233506e-31,1.901663922612014e-71,9.554940614150926e-14,4.9871206780773255e-33
-0.24,7.191922954863512e-88,1.1464100135637667e-239,6.077643844244315e-44,4.3173711757900813e-103,5.5277241299288045e-83,3.873684339672779e-95,2.131681702030333e-92,2.512377532862613e-186,1.1380488870167618e-39,1.0234722753598043e-125,3.2123357309472135e-188,0.0,5.740484616411577e-83,2.8810337922964585e-71,1.1562646946974657e-39,8.821715032588502e-143,3.3121533271223865e-40,1.563195804026392e-157,3.4069221653154175e-11,1.8252583891543073e-63,2.3145382771293147e-30,5.479251315966314e-69,2.492071196604318e-13,8.483121512566728e-32
-0.235,3.132965324067451e-85,4.9043166132030206e-232,1.2667724193555936e-42,1.079564719547127e-99,7.399879488738669e-81,1.927558404471586e-92,4.072090808072773e-90,1.7977097230189917e-181,1.3536823278987675e-38,9.004675773968986e-122,1.9763994202326194e-184,0.0,7.252854008809936e-81,3.077367688362252e-69,1.4051801926931988e-38,2.8788375754324605e-138,5.167120785085785e-39,4.655804575753135e-152,7.244082003300376e-11,5.788508900878775e-61,1.3159000795890487e-29,1.4206732105018828e-66,6.387389296547548e-13,1.3653262814310012e-30
-0.22999999999999998,1.2381519014342531e-82,1.5713896525152867e-224,2.507600761588225e-41,2.35418174640428e-96,9.263689204730522e-79,8.737560296602634e-90,7.260319647084789e-88,1.1062604726413344e-176,1.5500374006659373e-37,6.819657820265414e-118,1.110404649064784e-180,0.0,8.582225015251549e-79,3.0588898842488695e-67,1.643186789540839e-37,7.911752921608738e-134,7.702424049150178e-38,1.1033880773578198e-146,1.5185641076422763e-10,1.6294489963593076e-58,7.293967694925561e-29,3.314790349921572e-64,1.6088962135452158e-12,2.0792488234764687e-29
-0.22499999999999998,4.4391741677655536e-80,3.7710133645342095e-217,4.7142806036879164e-40,4.477067041572464e-93,1.0844939302671659e-76,3.6080588314064826e-87,1.2081955155475155e-85,5.854629455312109e-172,1.708592648808039e-36,4.445899061378004e-114,5.6969265339645295e-177,0.0,9.510919305399759e-77,2.8294479942778385e-65,1.848939985455115e-36,1.8311493136986738e-129,1.0971279380365442e-36,2.0807268876865802e-141,3.1385187826414133e-10,4.0716035113606698e-56,3.9417642941855076e-28,6.96001939054716e-62,3.982778102371308e-12,2.99626783413711e-28
-0.21999999999999997,1.443918241010092e-77,6.778023092806569e-210,8.417257575701672e-39,7.425229226051502e-90,1.1872907283257586e-74,1.3572484046774876e-84,1.876557549257781e-83,2.664689994798865e-167,1.8130395086335162e-35,2.4949343728936216e-110,2.6690259311257914e-173,0.0,9.871379673627936e-75,2.4355273471781893e-63,2.0018913864741797e-35,3.5692303120461965e-125,1.493306756909184e-35,3.1221682726034643e-136,6.395462858045303e-10,9.031523260060405e-54,2.0768596404294447e-27,1.3151072676792534e-59,9.689690678658638e-12,4.085775482981791e-27
-0.21499999999999997,4.2608627873336174e-75,9.124747816936425e-203,1.4273319642918032e-37,1.0739627348210548e-86,1.215561752866018e-72,4.65102800748156e-82,2.7203810838988396e-81,1.0430385025249443e-162,1.8520380581370967e-34,1.2052056903588163e-106,1.1418730698479101e-169,0.0,9.595490141717118e-73,1.950912225344109e-61,2.0856475899777345e-34,5.859083107866204e-121,1.942289835786144e-34,3.727805875045039e-131,1.284959239265979e-09,1.7784794772812503e-51,1.0668844875542667e-26,2.236208692999093e-57,2.3169267441215204e-11,5.2723507999444e-26
-0.20999999999999996,1.140694926923476e-72,9.200547762863843e-196,2.298686410519786e-36,1.354665719681925e-83,1.1638323091278953e-70,1.451924718063065e-79,3.6807879240728244e-79,3.5112481008680757e-158,1.8212437232798297e-33,5.011477058978086e-103,4.461036444125905e-166,0.0,8.735578711674217e-71,1.4542393099544282e-59,2.090860352497997e-33,8.100162670252241e-117,2.4141493817142183e-33,3.541665160844965e-126,2.5456108297166903e-09,3.1092239452226258e-49,5.343499916802981e-26,3.421907388636534e-55,5.445111256431032e-11,6.438534280906959e-25
-0.20499999999999996,2.7705188058887962e-70,6.9483820729812655e-189,3.5158971675326284e-35,1.4901817932779388e-80,1.0420796350258288e-68,4.129015213190006e-77,4.648309476765878e-77,1.0165562828620406e-153,1.7241040394421668e-32,1.793795187618875e-99,1.5915000603840002e-162,0.0,7.448224318647534e-69,1.0087590996289719e-57,2.016943971490378e-32,9.431304737312813e-113,2.8675546194208976e-32,2.677445156764388e-121,4.972741215915428e-09,4.826085095133501e-47,2.60937863894001e-25,4.71230678007137e-53,1.257787890809732e-10,7.441156128222882e-24
-0.19999999999999996,6.1048510975916e-68,3.9303676220583266e-182,5.10735236008162e-34,1.4295892279093232e-77,8.725945149047455e-67,1.0696898834360345e-74,5.4788885333975005e-75,2.531111831531345e-149,1.5712233950026252e-31,5.526911479309498e-96,5.184782521645387e-159,0.0,5.947737368735872e-67,6.5116716519666805e-56,1.872183620299718e-31,9.248450323132162e-109,3.2551395827807346e-31,1.6106247964584524e-116,9.578942853246977e-09,6.651261260265296e-45,1.2423855621292995e-24,5.840004176503845e-51,2.855808462423272e-10,8.139226816311776e-23
-0.19499999999999995,1.2204340595448264e-65,1.6651926817149425e-175,7.04628865434476e-33,1.1960491961413558e-74,6.8332823097454295e-65,2.524527880515352e-72,6.027442628705474e-73,5.420040708139194e-145,1.3784576072062014e-30,1.4658675283192917e-92,1.5424371627627752e-155,0.0,4.448261331995783e-65,3.9115687944044224e-54,1.6722069250729312e-30,7.638195303861374e-105,3.5314361106744664e-30,7.70958410990708e-112,1.8195948342868703e-08,8.139677147920996e-43,5.7675211428271174e-24,6.513467984698465e-49,6.373636736261129e-10,8.426258606814471e-22
-0.18999999999999995,2.2135119428423834e-63,5.2842103616580536e-169,9.232768861693063e-32,8.726771661161493e-72,5.00444727910693e-63,5.427692893594922e-70,6.188948889105221e-71,9.981744513393577e-141,1.1642117365475242e-29,3.346644034866061e-89,4.190226772522093e-152,0.0,3.1158021747235475e-63,2.186567630785852e-52,1.4372086249431693e-29,5.3130371416195e-101,3.661600470033136e-29,2.936517567968754e-107,3.40867501833986e-08,8.845748284134732e-41,2.610606685240638e-23,6.537873197697379e-47,1.3982937763780127e-09,8.256878384159987e-21
-0.18499999999999994,3.6423436212425295e-61,1.2559794238249993e-162,1.1489805221802726e-30,5.552981280522572e-69,3.427659179885796e-61,1.0630781542159093e-67,5.931218146087789e-69,1.580973104678003e-136,9.465767302189421e-29,6.576986104495309e-86,1.0394910434838308e-148,0.0,2.0440533334831284e-61,1.1374395702131803e-50,1.1886094416544879e-28,3.112656613089643e-97,3.6286331963493404e-28,8.900244422752715e-103,6.297521132928273e-08,8.537259180625798e-39,1.152177960215566e-22,5.90597642827908e-45,3.0156405130365446e-09,7.658577727436519e-20
-0.17999999999999994,5.437694498948794e-59,2.236013417047119e-156,1.358016666215757e-29,3.0815435886168827e-66,2.1956299835696563e-59,1.8968459463127272e-65,5.305350598273789e-67,2.153565873316792e-132,7.409131967911491e-28,1.1126202685929138e-82,2.3548173487033002e-145,0.0,1.255911767384238e-59,5.5061399323932385e-49,9.459094057343677e-28,1.5358969337364329e-93,3.437027217521274e-27,2.1465542133851087e-98,1.1474853599585752e-07,7.318018313573588e-37,4.9582734509041985e-22,4.8015807509804676e-43,6.3936484000743135e-09,6.724412282514403e-19
-0.17499999999999993,7.365242542625109e-57,2.9816624493995146e-150,1.5244464841383142e-28,1.4913573143955826e-63,1.315365087067481e-57,3.0833162502902546e-63,4.42922223232341e-65,2.522952532304764e-128,5.583017931263404e-27,1.620203974890995e-79,4.8713241952008004e-142,3.09e-321,7.227240332462063e-58,2.4803882805350103e-47,7.243566879031651e-27,6.383251340412987e-90,3.1117635220954995e-26,4.1196059669858663e-94,2.0622417922958446e-07,5.571817649240864e-35,2.0805667746381497e-21,3.51334499371365e-41,1.3326769810401164e-08,5.5893155894877934e-18
-0.16999999999999993,9.051099753336839e-55,2.9780883936473e-144,1.6253138924749814e-27,6.294605641188762e-61,7.369960279224204e-56,4.565890927429109e-61,3.4513105874873075e-63,2.542019734075107e-124,4.0500801273449037e-26,2.0309309557262653e-76,9.202170207782868e-139,1.40781328184e-313,3.8952410612990294e-56,1.0397900058205757e-45,5.337644492971605e-26,2.2344859004939672e-86,2.6929637586348863e-25,6.291397157870892e-90,3.655691191527058e-07,3.768502046460759e-33,8.512971786442976e-21,2.313708070366877e-39,2.7310390759635756e-08,4.3983170431608405e-17
-0.16500000000000004,1.009163588926426e-52,2.2279974935617114e-138,1.645826677147677e-26,2.3170283093005144e-58,3.862087822515609e-54,6.159661668867396e-59,2.510058288063324e-61,2.20277148240142e-120,2.828485946430982e-25,2.191408989868096e-73,1.5874023205816104e-135,5.174517983725821e-306,1.9662864753246226e-54,4.056254370669705e-44,3.784799435578092e-25,6.58834256977535e-83,2.2277786332758357e-24,7.645754296474639e-86,6.392352538641247e-07,2.264395430499291e-31,3.396548392462172e-20,1.3713717181773868e-37,5.502736840619917e-08,3.276914078438032e-16
-0.16000000000000003,1.0208731513024242e-50,1.2485125682706995e-132,1.5829131235494594e-25,7.438292349948863e-56,1.892885121404783e-52,7.570326005692004e-57,1.7038319590017076e-59,1.6416574174230757e-116,1.9017060694599793e-24,2.0354227721627132e-70,2.5005606347462836e-132,1.5330646067075613e-298,9.296342461736232e-53,1.4725103040797102e-42,2.5824630573490603e-24,1.636232368458475e-79,1.761769855195866e-23,7.394012058022827e-82,1.1026517255548626e-06,1.208910240167962e-29,1.3214810018179534e-19,7.315918781587095e-36,1.090183048298301e-07,2.3116542249185123e-15
-0.15500000000000003,9.369927857626448e-49,5.240533399815978e-127,1.445976267408886e-24,2.0825621327543114e-53,8.677186669379941e-51,8.4762032982518e-55,1.079475783351627e-57,1.0522529723285552e-112,1.23093495853876e-23,1.627379556193886e-67,3.597008967058794e-129,3.661143350839187e-291,4.1165433997047874e-51,4.974451172400254e-41,1.6956082574834023e-23,3.4228802872979913e-76,1.3319278113943135e-22,5.690258182653198e-78,1.8764153488181094e-06,5.735146359683237e-28,5.013727571280172e-19,3.512840318181089e-34,2.1237977742310258e-07,1.5441534692254866e-14
-0.15000000000000002,7.80296119811333e-47,1.6476532964710135e-121,1.2545906382027505e-23,5.085223102770767e-51,3.720438991943684e-49,8.646095018685953e-53,6.383255648505291e-56,5.80075372735589e-109,7.670661691687728e-23,1.1200213069763195e-64,4.724975231947988e-126,7.047559264817809e-284,1.7073048657964496e-49,1.5638163051684678e-39,1.0713204908075339e-22,6.031486213464901e-73,9.626891992949445e-22,3.4848329254248422e-74,3.1503632190497594e-06,2.4180104649471415e-26,1.8550184697435265e-18,1.5182148423769446e-32,4.0685943888657796e-07,9.767878740731425e-14
-0.14500000000000002,5.895845402623685e-45,3.880319844531917e-116,1.0339183177017923e-22,1.0829659725337213e-48,1.4920334691259042e-47,8.034770009837106e-51,3.5230171953188977e-54,2.7502841206638116e-105,4.601935562832685e-22,6.6354003514280966e-62,5.6677617446400406e-123,1.0935193524551632e-276,6.632082703418974e-48,4.5748843332642794e-38,6.513558541876856e-22,8.952640648760074e-70,6.6525130422979625e-21,1.6983889965683093e-70,5.218708160349018e-06,9.06137799876845e-25,6.693223619048536e-18,5.906137176782923e-31,7.665118696700348e-07,5.851764788837029e-13
-0.14,4.042044679135485e-43,6.84517205186702e-111,8.09321728968528e-22,2.01149491460953e-46,5.5968188664613535e-46,6.802441508231849e-49,1.814807134990769e-52,1.121506853495196e-101,2.6580462527499376e-21,3.383854488796075e-59,6.208373434943564e-120,1.3676656920787363e-269,2.4129709871055677e-46,1.2454560837140453e-36,3.810877818743955e-21,1.1193882707986686e-66,4.3954236650792175e-20,6.587272829863054e-67,8.530364139116958e-06,3.0186797239266314e-23,2.355238402214172e-17,2.068141816328731e-29,1.4202466690279313e-06,3.3203756488720374e-12
-0.135,2.514373043814342e-41,9.045246148005501e-106,6.017492199097149e-21,3.258594742922237e-44,1.963776569413117e-44,5.246834892883806e-47,8.725481129418009e-51,3.933327097784881e-98,1.4780990276073226e-20,1.4854577350106942e-56,6.210098039375089e-117,1.3787933668131305e-262,8.222816112155452e-45,3.155228129935627e-35,2.1455693951114586e-20,1.1790224221887236e-63,2.7768545121288574e-19,2.033277524266065e-63,1.375965780532022e-05,8.941216268088982e-22,8.08277966520666e-17,6.518918661357337e-28,2.588258902485133e-06,1.7845999578485326e-11
-0.13,1.4191796129201226e-39,8.953232860385277e-101,4.249903790830951e-20,4.604247892980013e-42,6.445276440918064e-43,3.687013189848525e-45,3.915538328916397e-49,1.1864642365010899e-94,7.91350098123384e-20,5.613238283661914e-54,5.6724889592283115e-114,1.1204285931921715e-255,2.6245722940031815e-43,7.438533417902111e-34,1.1624500090946578e-19,1.0461268571659355e-60,1.6775125647932855e-18,4.994831347659977e-60,2.190375364376783e-05,2.355100322046426e-20,2.7053778776322667e-16,1.8497044559668423e-26,4.639603942719758e-06,9.086365942416402e-11
-0.125,7.268249521001373e-38,6.638461387274525e-96,2.8511708426296194e-19,5.674344304949077e-40,1.9787955559356512e-41,2.3604804816153617e-43,1.639973256807158e-47,3.078141456965181e-91,4.0790924370393454e-19,1.8258784180046855e-51,4.7315524806553234e-111,7.338967443369474e-249,7.846380042952536e-42,1.6319177951196244e-32,6.060715054430861e-19,7.819468315132273e-58,9.690864718944609e-18,9.765408633076981e-57,3.4414211550489514e-05,5.517459830866622e-19,8.831869827787861e-16,4.724708489394452e-25,8.181166801353385e-06,4.383093884918516e-10
-0.12,3.3776386762324934e-36,3.687126133795508e-91,1.8170256127289305e-18,6.099799253226177e-38,5.68305983693093e-40,1.3768243292562882e-41,6.410992117136004e-46,6.868547600562209e-88,2.0243908805429317e-18,5.112534706305941e-49,3.604032575090684e-108,3.874820022158247e-242,2.1971338890438215e-40,3.331684701056835e-31,3.0408526480446095e-18,4.923916247013929e-55,5.353874283019772e-17,1.519566171854257e-53,5.337099618540256e-05,1.1499468647556636e-17,2.8122402048868684e-15,1.086449302649404e-23,1.4192026337603138e-05,2.00337151435529e-09
-0.11499999999999999,1.4242750900583719e-34,1.5340761372376544e-86,1.1000378555092122e-17,5.719730877729746e-36,1.5268567641899816e-38,7.316667002649432e-40,2.3391437411568774e-44,1.3182171876383634e-84,9.673150614315498e-18,1.2322755303829875e-46,2.5068541556491493e-105,1.6490503847342834e-235,5.7626711524014734e-39,6.329719732701624e-30,1.4682273845344523e-17,2.612131382713683e-52,2.828840854976617e-16,1.8820226958647526e-50,8.170776639389745e-05,2.1326830799481283e-16,8.73466161966056e-15,2.249175622026851e-22,2.4221663687109608e-05,8.67731091503508e-09
-0.10999999999999999,5.449776827847459e-33,4.7813443014019807e-82,6.32674686613605e-17,4.678611201391424e-34,3.837627650200522e-37,3.542495008653986e-38,7.965843464136227e-43,2.1759970035802167e-81,4.4503259013043476e-17,2.5567482989386873e-44,1.5923005379178045e-102,5.656947575873261e-229,1.4157130753332744e-37,1.1190781822431904e-28,6.8221726007226e-17,1.167457536420997e-49,1.4295866274012183e-15,1.855347458413854e-47,0.00012349714613159077,3.520436508193065e-15,2.646391322360063e-14,4.1921476975851045e-21,4.067537207333979e-05,3.562121621588337e-08
-0.10499999999999998,1.8922345117439334e-31,1.1163585119459077e-77,3.457003173655021e-16,3.338607776599784e-32,9.02382048876131e-36,1.562684547827263e-36,2.531919047920392e-41,3.089460834304931e-78,1.9713980964281943e-16,4.566449290130446e-42,9.235851870199642e-100,1.56421428827719e-222,3.257728785257164e-36,1.8411629608409237e-27,3.050626923765072e-16,4.39602491766845e-47,6.910383068259151e-15,1.4559387103556396e-44,0.0001843036453988126,5.173829626797363e-14,7.821649366507559e-14,7.035120889298272e-20,6.721510235126672e-05,1.3860978087018865e-07
-0.09999999999999998,5.96197762765916e-30,1.95260755286095e-73,1.7946885614020045e-15,2.0785115320452543e-30,1.9851653679910567e-34,6.280653318906971e-35,7.511229895887426e-40,3.7728042863305466e-75,8.408621701236713e-16,7.020731201587899e-40,4.891985762146129e-97,3.4863921921051647e-216,7.021781399220785e-35,2.8189053780364535e-26,1.3128005099179814e-15,1.394645941878687e-44,3.195308368506283e-14,9.09503614212789e-42,0.00027160969424250086,6.771904404538466e-13,2.255291278290624e-13,1.0630507956655925e-18,0.00010930801933971085,5.113371451698634e-07
-0.09499999999999997,1.7046419086099839e-28,2.558536807344707e-69,8.852700194741185e-15,1.1290590322117863e-28,4.0859975950315754e-33,2.2999348927221146e-33,2.07977083453943e-38,3.9628484614356736e-72,3.4534539612686976e-15,9.291855348580837e-38,2.3661927643478763e-94,6.263573324107678e-210,1.417676216941015e-33,4.0162987119723823e-25,5.4369907969395375e-15,3.727906176155556e-42,1.4134261906769206e-13,4.523137700384659e-39,0.00039531665466115086,7.896712789218278e-12,6.344428632822833e-13,1.4464837280009225e-17,0.00017495708709557898,1.7886346631089824e-06
-0.08999999999999997,4.4229532674893735e-27,2.5115541893828526e-65,4.1494606996862996e-14,5.351867326218364e-27,7.868868152686182e-32,7.673787949811624e-32,5.374809833642814e-37,3.58028033864123e-69,1.365754321288395e-14,1.058627936929552e-35,1.0451345809404102e-91,9.070559328902688e-204,2.681075890499081e-32,5.325123937194939e-24,2.1670879310755822e-14,8.396075172443071e-40,5.981572942801526e-13,1.790956969227207e-36,0.0005683175624028597,8.207125786287283e-11,1.7413878264077569e-12,1.772493554897957e-16,0.0002756465463218188,5.933564096615766e-06
-0.08499999999999996,1.0414479883905268e-25,1.8470450374502267e-61,1.8483068380973002e-13,2.2139947815236553e-25,1.4179398612945178e-30,2.332891324583148e-30,1.2964444502127292e-35,2.782262740857254e-66,5.201094087184853e-14,1.0382715367006022e-33,4.215527867009726e-89,1.0587952838180578e-197,4.749508638685777e-31,6.570415800944449e-23,8.313069346564608e-14,1.5933532100414109e-37,2.421996329258606e-12,5.646545176759004e-34,0.0008071317558676714,7.605700351341905e-10,4.663814198067614e-12,1.9561759254063664e-15,0.0004275284545999378,1.867133032409e-05
-0.07999999999999996,2.2254580457359072e-24,1.0176716636170215e-57,7.824681744217539e-13,7.99469376447803e-24,2.3908617729085846e-29,6.462154333710221e-29,2.918689617666158e-34,1.8597576922248292e-63,1.9073699345952262e-13,8.766233437767264e-32,1.5527084176668062e-86,9.962217389346235e-192,7.881362279033075e-30,7.544264968299356e-22,3.069186237604754e-13,2.5479293402349767e-35,9.383895795350774e-12,1.417695177048389e-31,0.0011325837108423595,6.287968256560468e-09,1.2188818326088732e-11,1.9446051373083652e-14,0.0006528627609875592,5.5743513269059035e-05
-0.07499999999999996,4.315880423454475e-23,4.200935310042669e-54,3.148624029274897e-12,2.520397148057959e-22,3.7724465361766084e-28,1.6310479095975975e-27,6.132888994057954e-33,1.0692955175210297e-60,6.736125195820784e-13,6.371768319786031e-30,5.222598606070494e-84,7.555551778773773e-186,1.2251034536675025e-28,8.061277534406124e-21,1.0906200029827812e-12,3.433356386695814e-33,3.479224783827064e-11,2.834945548145509e-29,0.001570499795718518,4.6403856698228406e-08,3.108786229685739e-11,1.7414575807735337e-13,0.0009817012110380577,0.00015793394718189663
-0.06999999999999995,7.596269498002541e-22,1.2992934986139663e-50,1.2044724451589435e-11,6.93883202141882e-21,5.570391074200838e-27,3.7512164269383205e-26,1.2027780258216673e-31,5.288455265795226e-58,2.2910767317178344e-12,3.9871779368003306e-28,1.6041421604934605e-81,4.618942910052297e-180,1.7838949199276163e-27,8.015970049831376e-20,3.730139531540276e-12,3.8987466740297893e-31,1.234559273196157e-10,4.5158454340888995e-27,0.0021523880155791186,3.0588302767562017e-07,7.73866067154307e-11,1.4051479564333164e-12,0.0014537739904794899,0.00042474785873927474
-0.06499999999999995,1.2134630837018769e-20,3.0109863662194074e-47,4.380928969576125e-11,1.6687359157160894e-19,7.697778320073902e-26,7.861476253970454e-25,2.20165393973954e-30,2.2498664142415336e-55,7.504909448019308e-12,2.148070039385492e-26,4.4994482068299063e-79,2.2760685291781736e-174,2.433309396465507e-26,7.417825419977275e-19,1.2279849116253681e-11,3.731011570614942e-29,4.192905165791882e-10,5.73126226985627e-25,0.002916058059712584,1.8023580212802571e-06,1.8802946841373798e-10,1.0217483396294153e-11,0.0021204979042753294,0.001084638399936081
-0.05999999999999994,1.7593979147075354e-19,5.228424995443895e-44,1.515351022416358e-10,3.507013895045565e-18,9.956038037604648e-25,1.5013245156235352e-23,3.7614545518012625e-29,8.233588352404558e-53,2.3678435365254344e-11,9.963987731439161e-25,1.152488691119399e-76,9.040542988498734e-169,3.1093089315632584e-25,6.3880641637267695e-18,3.8912982202040145e-11,3.0091758990180653e-27,1.3631346354197219e-09,5.796681852817424e-23,0.003906133172101453,9.501399716837054e-06,4.459780902631051e-10,6.697044043944586e-11,0.0030469782273357645,0.002630708472899973
-0.05499999999999994,2.3154270111992182e-18,6.803268682500532e-41,4.985836856907343e-10,6.443757805808318e-17,1.2052429192031382e-23,2.6127448660501133e-22,5.997990467872146e-28,2.591996830828483e-50,7.196007296424275e-11,3.979725025658711e-23,2.695727553803877e-74,2.894478110488331e-163,3.721998796335775e-24,5.11963392786052e-17,1.186996486740423e-10,2.0455780297436731e-25,4.242620839486192e-09,4.673564645074128e-21,0.005174402603006023,4.485701709809811e-05,1.0326994353020188e-09,3.9579420219598004e-10,0.004313827328181647,0.006062395588325744
-0.04999999999999993,2.765976559571545e-17,6.634035583222437e-38,1.560844195481469e-09,1.0357218487425988e-15,1.3657025301857877e-22,4.143684862419261e-21,8.926863912430857e-27,7.019429095777502e-48,2.106663948429275e-10,1.3688402063462688e-21,5.758087029429485e-72,7.469864911154828e-158,4.17390140549067e-23,3.8184898742259176e-16,3.485627173942783e-10,1.1721026237867457e-23,1.2643215755957343e-08,3.0047178909337923e-19,0.00677996459875933,0.0001898781359741124,2.3348320571627924e-09,2.1099151095086245e-09,0.0060185779636848635,0.013278993151796249
-0.04499999999999993,2.999441327924345e-16,4.848262434977982e-35,4.6507084826102245e-09,1.4573273875282872e-14,1.4486344350850821e-21,5.989095829103221e-20,1.2400387237148668e-25,1.635313569242108e-45,5.941603401869762e-10,4.0550150460080877e-20,1.1231672963355906e-69,1.5538966443846448e-152,4.385004416242647e-22,2.650545284854904e-15,9.854079911501599e-10,5.661575991301465e-22,3.6080356616635754e-08,1.5410779292639478e-17,0.00878911565636283,0.000721622217756645,5.154783807156212e-09,1.0150194486056101e-08,0.008276435641199235,0.02765786129434622
-0.040000000000000036,2.9528052909944353e-15,2.655735590026814e-32,1.3194260267209938e-08,1.796629605098054e-13,1.438505017533558e-20,7.88934229264105e-19,1.6077361285333401e-24,3.277502331927778e-43,1.6145934961530046e-09,1.0347932775255534e-18,2.000671949211509e-67,2.605545257651783e-147,4.315872518734153e-21,1.7122986405757378e-14,2.6821724760384504e-09,2.3055900960756817e-20,9.861508271277107e-08,6.30855381991124e-16,0.011274952249446253,0.0024661646649723223,1.1114595668810855e-08,4.409178486177045e-08,0.01122010133861484,0.054803450752626805
-0.03500000000000003,2.639154617181314e-14,1.090500288247501e-29,3.565805190642134e-08,1.9427095577171125e-12,1.3373452335303364e-19,9.472151507839788e-18,1.945527999292481e-23,5.65118422226397e-41,4.227936394718233e-09,2.2753402132223226e-17,3.254421970437776e-65,3.5216198185849796e-142,3.979672562239082e-20,1.0295253100656484e-13,7.029597167341082e-09,7.917065918212382e-19,2.581981780632903e-07,2.0624786958564943e-14,0.014316665986426084,0.007593008937665833,2.3407997429845642e-08,1.7308067268771864e-07,0.014998411393818887,0.10336156921339974
-0.030000000000000027,2.1417540262041256e-13,3.3571686961271634e-27,9.18490973819518e-08,1.8448594479117798e-11,1.164088058600551e-18,1.036601529076399e-16,2.1973710071988576e-22,8.383072881075327e-39,1.066998522323276e-08,4.312411538147826e-16,4.8343697890263093e-63,3.836665700755775e-137,3.4380828707070625e-19,5.761343559313677e-13,1.774157103256193e-08,2.2928009370257055e-17,6.477225283060678e-07,5.389398248330701e-13,0.01799853114748707,0.021106809650936,4.815984266147495e-08,6.145805432808165e-07,0.019773591681477465,0.18566241160381236
-0.025000000000000022,1.5783229635798106e-12,7.75009680153007e-25,2.2564164829923646e-07,1.5409744479682372e-10,9.487889578038743e-18,1.034098796259342e-15,2.316394286468822e-21,1.069912723701678e-36,2.5956473466805664e-08,7.0482001240756716e-15,6.558062138206787e-61,3.369251476504357e-132,2.782828666095716e-18,3.0009601317477467e-12,4.312461386499488e-08,5.601386897628189e-16,1.5572289030584093e-06,1.126696029858197e-11,0.02240860317960548,0.053105634586865055,9.681060356874277e-08,1.976568794502193e-06,0.025717010695543923,0.3178218765791812
-0.020000000000000018,1.0563310889914599e-11,1.3419260426559546e-22,5.290837429428773e-07,1.1342291050947853e-09,7.241472336784222e-17,9.404512460487368e-15,2.2791072913635835e-20,1.1748708055089025e-34,6.087864163960827e-08,9.940227819077116e-14,8.12423815177121e-59,2.3849609112245107e-127,2.1104226438288347e-17,1.4550324499108329e-11,1.0097048592730496e-07,1.1547626910860452e-14,3.5888962829450824e-06,1.8868235735805854e-10,0.02763716604513124,0.12129325699822537,1.9017304889199473e-07,5.7675220095821056e-06,0.03300343809842987,0.5188635853728895
-0.015000000000000013,6.421708988030713e-11,1.7432737079102454e-20,1.1851752897147517e-06,7.372438224437721e-09,5.17594988886284e-16,7.797912400303139e-14,2.0929567139161752e-19,1.1100570113163121e-32,1.376988201820101e-07,1.2107350423342357e-12,9.191009451639027e-57,1.3608113851159152e-122,1.4996086459216793e-16,6.567423500701503e-11,2.2776029195992017e-07,2.0097616296829805e-13,7.93141924501541e-06,2.535226631572353e-09,0.03377498322511013,0.252333835654929,3.6512262255683254e-07,1.5303524806551592e-05,0.041803962995379314,0.8085095348591561
-0.010000000000000009,3.546756612791003e-10,1.6997374680002222e-18,2.5389345195311235e-06,4.242253179674238e-08,3.4649100245181532e-15,5.895764206814653e-13,1.7939028209325706e-18,9.024689045275423e-31,3.0044963936633114e-07,1.2750983287489079e-11,9.495534718809725e-55,6.258697657452167e-118,9.9844872312051e-16,2.7597586690812757e-10,4.950753685147467e-07,2.9546107934913884e-12,1.6814437103048786e-05,2.7389742293002957e-08,0.04091141974493652,0.4799924781072886,6.852870100547461e-07,3.703551035326563e-05,0.052277885199606015,1.2035837463324137
-0.0050000000000000044,1.7801061125929823e-09,1.2444808298037044e-16,5.207872357937178e-06,2.1669991422107923e-07,2.1725284332064144e-14,4.065213953586323e-12,1.435095390863408e-17,6.31351463670743e-29,6.326243959726137e-07,1.16295491001598e-10,8.958879849692402e-53,2.3202779443235693e-113,6.229139109942086e-15,1.079836265880264e-09,1.0372688783918279e-06,3.6719319560843336e-11,3.420923864339783e-05,2.38604608382224e-07,0.04913250935343377,0.8385219775743012,1.2575795362492408e-06,8.20700147992393e-05,0.06456404416350466,1.7134575902688178
0.0,8.121255561452292e-09,6.846332231280578e-15,1.0242684369491371e-05,9.856263974251147e-07,1.2759786003293272e-13,2.5567157976796233e-11,1.0715336571008697e-16,3.8008818014152345e-27,1.2860022839590543e-06,9.204871095285523e-10,7.719137018515856e-51,6.933727867309279e-109,3.64167632861382e-14,3.934864761009072e-09,2.095473917604455e-06,3.8616990740458314e-10,6.682772801214562e-05,1.6825077540195795e-06,0.05851904119606394,1.3518957195750412,2.2569302190696845e-06,0.00016738592464127076,0.07877217306822638,2.335501126786599
0.0050000000000001155,3.369191862168718e-08,2.8323547632772987e-13,1.934609465940047e-05,4.004565110804171e-06,7.020341084969435e-13,1.4669888305659076e-10,7.467479768325845e-16,1.9692296127570373e-25,2.525149597122082e-06,6.3402458814866695e-09,6.07389802826627e-49,1.6701873192457976e-104,1.995097423062583e-13,1.3356244839409337e-08,4.083405566445426e-06,3.4415931807559484e-09,0.00012542560469675916,9.653765208637347e-06,0.06914473408900632,2.0224047551479067,3.962020061770221e-06,0.0003162531691701712,0.09497493985542924,3.0518658084961032
0.010000000000000009,1.2716294541038108e-07,8.821148642482564e-12,3.5152356347686485e-05,1.4582517249992607e-05,3.6186107198841154e-12,7.68113322033693e-10,4.857194370265407e-15,8.780808023303024e-24,4.792451409880915e-06,3.8139033385529245e-08,4.3646881135066624e-47,3.242919711523082e-100,1.0243228116280971e-12,4.224255667404061e-08,7.679515185313525e-06,2.6040883323130325e-08,0.00022633185274535794,4.539524593751077e-05,0.08107455481098878,2.8238271158525454,6.805081825807968e-06,0.0005578402563812907,0.11320134729463358,3.8288853504225666
0.015000000000000124,4.3691278566275395e-07,2.071133581684471e-10,6.156302860890587e-05,4.7753041209877363e-05,1.747533380838213e-11,3.6712262877991447e-09,2.9487645852174664e-14,3.369994812212342e-22,8.798056896114615e-06,2.0124826468410545e-07,2.8643725997687484e-45,5.075525657478312e-96,4.928816079355763e-12,1.2453678484949772e-07,1.3947362495919138e-05,1.6771061697725793e-07,0.0003930140791398005,0.00017666121247034608,0.09436322142368644,3.703170119448838,1.1438711817562795e-05,0.000926606314915833,0.13343210255365348,4.619843249481391
0.020000000000000018,1.3676587968583985e-06,3.6729651811836674e-09,0.00010412835213286383,0.00014109552998161577,7.9074991183284e-11,1.6023182443539696e-08,1.6708517275095684e-13,1.1133068960343108e-20,1.5637824167481094e-05,9.364694458983049e-07,1.7167235179762629e-43,6.403259048771442e-92,2.222836561930411e-11,3.424155822884303e-07,2.4481671339595143e-05,9.224020139107224e-07,0.0006573797042488269,0.0005764797716142182,0.10905391575013482,4.591170957606234,1.882193518861788e-05,0.0014618635482128702,0.1555974347218998,5.3709297852841145
0.02499999999999991,3.904576042433245e-06,4.93227466596722e-08,0.0001704602698893576,0.00037742480436331246,3.352831370845842e-10,6.389145798829001e-08,8.836472160838178e-13,3.1661418834515023e-19,2.6940757299672837e-05,3.865913065381207e-06,9.396587054558209e-42,6.511753728764085e-88,9.396398849940152e-11,8.78660342387185e-07,4.1572678588654595e-05,4.351241485280749e-06,0.001060459614595355,0.0016044567836272351,0.12517721319012348,5.417598354557429,3.0326293668873596e-05,0.002206309050647343,0.17957764784534685,6.029211523778808
0.030000000000000027,1.0181440247704609e-05,5.032376545559453e-07,0.0002706652485211772,0.0009172362663110972,1.3322033457919528e-09,2.3288972473054632e-07,4.361773481007395e-12,7.752115202215029e-18,4.504689407143538e-05,1.424741871690201e-05,4.697250345948889e-40,5.337939347349546e-84,3.7233919057961837e-10,2.106236074417397e-06,6.837883413751424e-05,1.77017065514753e-05,0.0016521823836370246,0.0038884726091405813,0.1427502252370211,6.1254637188879375,4.7860376788368924e-05,0.0032006437788004664,0.20520646752128843,6.550751144763361
0.03499999999999992,2.429626938695784e-05,3.919108393145808e-06,0.00041779478590588305,0.002033155274994444,4.960681092990182e-09,7.766005035713398e-07,2.0095115036723706e-11,1.6343163660873297e-16,7.321928522528423e-05,4.715986935072062e-05,2.144501704944029e-38,3.527201959975866e-80,1.3831825311252924e-09,4.72235740963976e-06,0.00010910161556000383,6.252031284912026e-05,0.0024901578678832846,0.008394853444008568,0.1617759420504356,6.679442588747506,7.40080614971686e-05,0.004472670882144201,0.23227699716094571,6.90692805913205
0.040000000000000036,5.320427623750548e-05,2.3441941089110392e-05,0.0006283307252894274,0.004129861198051383,1.7312032921121324e-08,2.371391835454934e-06,8.640941899060916e-11,2.9671460674947147e-15,0.00011590204660394938,0.00014095063302673803,8.941782538545645e-37,1.878757330041796e-76,4.817600150270846e-09,9.920026581244377e-06,0.0001691699482835017,0.0001931927640545533,0.0036377255970775502,0.016490374312607445,0.18224276011115692,7.067022995147754,0.00011217207836798733,0.006025322920373777,0.26054987392043977,7.087559743324914
0.04499999999999993,0.00010731650920408584,0.00010860567583747823,0.0009227506875418227,0.00773264962204965,5.6625628750879846e-08,6.639109143572035e-06,3.467966403766817e-10,4.6398217981359995e-14,0.00017905211126851387,0.00038204331411326783,3.4052055866327327e-35,8.066735551377527e-73,1.5734336878163914e-08,1.956849368878393e-05,0.00025546663839585233,0.000526743929987827,0.005161888918191651,0.029943047320710497,0.204124183292846,7.294081022476357,0.00016671101069920408,0.00783565720076061,0.2897630301519539,7.1003869900333605
0.050000000000000044,0.00020042396457475644,0.00039414872521985187,0.0013262482748699605,0.013445700186187712,1.7360282567575346e-07,1.7069772092785033e-05,1.2990680588485472e-09,6.250455224114803e-13,0.00027059471032302705,0.0009425626739194608,1.184380579341164e-33,2.79199968461868e-69,4.819475266432037e-08,3.6358867517915705e-05,0.00037666123286114023,0.0012782839019800985,0.00713199998589033,0.05074113354521049,0.22737869366136626,7.378143087781862,0.00024305538518776493,0.009877883497165806,0.3196423442679883,6.967489947932825
0.05499999999999994,0.0003489946800325921,0.0011371060194825407,0.0018696933543170897,0.021912229099084038,4.9888278518271e-07,4.0392076710322063e-05,4.541843764807031e-09,7.255701780780365e-12,0.000401077880150694,0.002124687305569502,3.76249431176575e-32,7.78982318804154e-66,1.384733971044438e-07,6.388612713106128e-05,0.000543742064639719,0.0027847914454867816,0.009620039631178464,0.08078079700292343,0.25194979920238336,7.3422034557764775,0.0003477882676917233,0.012171855396794393,0.3499124168321801,6.719897209941955
0.06000000000000005,0.0005716810612128983,0.0026564927056239324,0.0025908804517142323,0.03382523110610167,1.3438677869989926e-06,8.821937463086896e-05,1.4820942240588172e-08,7.260101335925728e-11,0.0005846220556452467,0.004397083910570584,1.0917062945150504e-30,1.7520219812493208e-62,3.732920376706432e-07,0.00010670439516708144,0.0007708491357322646,0.005492610607260091,0.01270298937208077,0.12178629223075604,0.2777662771830447,7.210468815743789,0.0004886788771247394,0.014838671252210514,0.38030673550869004,6.3918565206838105
0.06499999999999995,0.0008903569404123201,0.005140527029830572,0.003536006387447537,0.05000953380663425,3.3935104235862247e-06,0.0001785226485472654,4.514014271395956e-08,6.264389051255061e-10,0.0008402675567655153,0.008411181960366897,2.893282458683328e-29,3.1765604267604357e-59,9.444354388318415e-07,0.00017050121009761168,0.0010764836833125578,0.009897886759691474,0.016467194086782856,0.17560818747362147,0.3047426414543208,7.006013938106572,0.0006746650115129481,0.01813284461079145,0.41057658900788807,6.0159848980193615
0.07000000000000006,0.0013332194846346224,0.00847290865647119,0.004761155743669032,0.07153323425449312,8.033340116396688e-06,0.000336418704007615,1.2831984846323245e-07,4.663577053668882e-09,0.0011938065815665282,0.015007929265014793,7.003926788724183e-28,4.642877819554662e-56,2.2433429338661996e-06,0.0002626383247870495,0.0014851033925150712,0.016474576184152278,0.021013957945049882,0.24434561230558927,0.3327798673170297,6.749721148448561,0.0009157917005364719,0.022431044595830615,0.44049824066764565,5.619995434573027
0.07499999999999996,0.001938227763142113,0.012332714859847082,0.006333424045115908,0.09976867814996086,1.7828741622522714e-05,0.0005942447991839139,3.404624143985589e-07,2.9975833233654826e-08,0.001680141974627093,0.02525545855729723,1.548709365667705e-26,5.470639783874593e-53,5.005216381564491e-06,0.00039332497936373726,0.0020290144353504514,0.025672478749347517,0.026465136170864653,0.3299553872443012,0.36176640672252525,6.459880457081756,0.0012231285767890735,0.02818884097871715,0.4698780572108895,5.22513970465868
0.08000000000000007,0.00275287403221398,0.016594735751474247,0.008331282865486903,0.13635763202708093,3.7098205446334264e-05,0.0009919217769284237,8.431216186487953e-07,1.6651300111903966e-07,0.0023461432451746898,0.04055682301079193,3.128159559144778e-25,5.1966004506662515e-50,1.0495916658268288e-05,0.0005775730060317061,0.002750371639633314,0.0380463598139915,0.03296733971061577,0.43423750187556004,0.3915795184869814,6.151985517268088,0.001608704832921265,0.03590578297921506,0.4985554858645036,4.846085131180566
0.08499999999999996,0.0038265913097303007,0.021660034537452896,0.010843974643209332,0.18310648680750785,7.238271114511899e-05,0.0015794362427611235,1.948765734766433e-06,8.004074409795741e-07,0.0032538778125612146,0.06281195852786468,5.771823097772566e-24,3.9796254176097815e-47,2.0703447645458497e-05,0.0008378504945651714,0.003703036416492037,0.05446223372821796,0.04069356629146164,0.5599775790996359,0.42208692283429344,5.838425136759706,0.0020855148668881044,0.04613695323798405,0.5264039623411794,4.491739676588448
0.09000000000000008,0.005196390891178739,0.02839808174029821,0.01397009870890519,0.2418594665850342,0.00013244280834832258,0.002422517351957755,4.204195029079946e-06,3.3352509163051117e-06,0.004483993067445692,0.09454576734627924,9.728779360849865e-23,2.457084346777601e-44,3.845649236500438e-05,0.0012070842320021482,0.0049540542614754735,0.07623461032093137,0.04984147543341748,0.7121094954409574,0.45314876806162596,5.528067611030059,0.002667655448449693,0.05954999156151546,0.5533299948192576,4.166522273109726
0.09499999999999997,0.006872584690592115,0.037952723673886704,0.017815949770109148,0.3143585101731619,0.00022731458393814849,0.003609272827024468,8.465861584447953e-06,1.2076908330605418e-05,0.006138924448757858,0.13889956275928925,1.4981068927761763e-21,1.2231188520903625e-41,6.736939154157641e-05,0.0017314462146087116,0.006584611360530707,0.10512476474858679,0.06062795477587288,0.8970811558518746,0.48461987165269116,5.226104610336726,0.003370651921072796,0.07698060571571992,0.579270790883994,3.8716859624772595
0.10000000000000009,0.00883486470271643,0.051639014277519164,0.022494345357050482,0.4020895567039223,0.000366080163525454,0.005250626514900379,1.5912851212982122e-05,3.812772850113716e-05,0.008345517168588178,0.19945422981328514,2.1075906658116377e-20,4.90915262888792e-39,0.0001115442029208918,0.002472242634039389,0.008690487670730987,0.14330314943510064,0.07327997108149377,1.120396902731797,0.5163521718285895,4.934606255128541,0.004212012958421799,0.09943224931721437,0.6041908664615081,3.606454783553762
0.10499999999999998,0.011045812466538185,0.07056517929095465,0.028124444259292305,0.5061873655984764,0.0005534774496622475,0.007464401908350972,2.7923014632439568e-05,0.0001054282187146744,0.01125658430333516,0.279945094455999,2.7090122837661125e-19,1.588750118507404e-36,0.0001750785410695581,0.003506247600214422,0.011382181409813143,0.19339463280488714,0.08802199254801442,1.384062821507237,0.548197301884137,4.653823554551016,0.005212019311767634,0.1280138978768753,0.6280780947544998,3.368878611334134
0.1100000000000001,0.013480198336109467,0.09513383047484716,0.034832451208827026,0.6275183935942177,0.0007862301914489126,0.010336501216717479,4.575269815568468e-05,0.00025689435834034895,0.015050893031230998,0.38395643748373137,3.181572399044115e-18,4.146118650286342e-34,0.00026162673127604926,0.004924084370546471,0.014784961937833335,0.2585198429769186,0.10506065019625865,1.6857449475271835,0.5800091822305781,4.383657795523865,0.006394703814251349,0.1638756139061427,0.6509396214320867,3.1564131089190615
0.11499999999999999,0.01615988969011443,0.12534478849021172,0.042752423982427894,0.7669454831784518,0.0010506910073055597,0.013865020023852889,7.003699326194264e-05,0.0005560585043451075,0.01993109008303357,0.5146512053843098,3.4143396973753667e-17,8.725604575556572e-32,0.00037447041367607534,0.006826835330707541,0.019039056531967746,0.34208299653691576,0.12456790976549545,2.020362058855782,0.6116465167545985,4.1244950063657,0.007788923781128716,0.20821741245992748,0.6727979975521795,2.966286854887244
0.1200000000000001,0.019181346529255534,0.1617376495059558,0.05202606616069932,0.9255549393085875,0.0013235319927985068,0.01791010976344158,0.00010026559253077929,0.00108021104508355,0.02611917003101536,0.6745602122301095,3.3483993256919035e-16,1.480993687742998e-29,0.0005176454928509595,0.009321803912089179,0.024299981257149366,0.447194854448481,0.1466648471448584,2.3830455746604966,0.642975082657388,3.877063225828064,0.009429372965251977,0.2623810827500968,0.6936877762006078,2.7957301517751274
0.125,0.02272629738066285,0.20577083665693385,0.06280067279121247,1.1045425420267443,0.0015763860453228535,0.022182874908710647,0.00013454185767282066,0.0019072755339909818,0.03384928315903648,0.8654306288447163,3.001021205017767e-15,2.027484900982435e-27,0.0006985168790500232,0.012518739185102183,0.03073873875016994,0.5760142925334029,0.1714089430834865,2.7710557136899645,0.6738697165613698,3.641746552099391,0.011357341149364151,0.3279348070458469,0.713652698209659,2.6421234632482897
0.13000000000000012,0.02705251605569603,0.2594730312137406,0.0752252051178719,1.3046724218451273,0.001783644214767151,0.0262985288535017,0.00017001144075831062,0.0031071181261012313,0.04335799563862611,1.0880913769730876,2.458344898603045e-14,2.2390281902611773e-25,0.0009317416760353416,0.016527285142316495,0.03854132966272339,0.7295726581204728,0.19878824273205212,3.182696821989886,0.7042159228937539,3.4181777305687726,0.013621018180551211,0.40662259955685504,0.7327434736333818,2.503095210309565
0.135,0.03246689101367774,0.32487619613827123,0.08944535653899244,1.5255910779849025,0.0019308171334374241,0.029889950142533515,0.00020426897028887127,0.004750706806455547,0.05487255462378808,1.3422875177261833,1.8407931431130478e-13,1.994890963301216e-23,0.0012438987528273324,0.02145495695256195,0.047906882106884575,0.9083306653820542,0.22872533206339385,3.6132694783640735,0.7339110603870163,3.2055691331125358,0.016275165476410215,0.5001289707212057,0.75101606523602,2.3765752790135806
0.14000000000000012,0.03928660212151297,0.40308994845786744,0.1055988950585007,1.7654458997949285,0.0020200621417557412,0.03274149826202082,0.0002378004272897659,0.0069427734091597314,0.06859823426329481,1.6265176160559633,1.2601118914189875e-12,1.4341934053383467e-21,0.0016773927898119233,0.027403606089190822,0.05904379255987943,1.1128884733329565,0.26109259937294843,4.051119490628895,0.762865094940935,3.0034909342176883,0.019380044830130033,0.6097520822803568,0.768530311338524,2.260802154399811
0.14500000000000002,0.04779738539087887,0.4937746355364978,0.12381226074720397,2.021035237834097,0.002070366893574542,0.034883532182629746,0.0002771683559185129,0.009866705021651587,0.0847063477124267,1.937977406133381,7.887096904678731e-12,8.321654894793051e-20,0.0022918252241234806,0.03446257860945904,0.0721636264746586,1.343927596293713,0.2957377569895773,4.4786083390939275,0.7910009376843263,2.8123936045097,0.022999595690210886,0.7361629147642231,0.7853486960650594,2.1542882231294125
0.15000000000000013,0.058220367271721966,0.5965773178918343,0.14419857662530788,2.2883001309416975,0.002112192004465962,0.03660214990878493,0.00033831466116707637,0.013809633499012397,0.1033248505321434,2.2726572489930628,4.514415000215623e-11,3.89785001710638e-18,0.0031611082570138713,0.04269911646501745,0.08747309501205663,1.6012973819986238,0.3325156135718028,4.878895142183837,0.8182544119180649,2.6334479052245943,0.027198972402387753,0.8793713739142318,0.8015350869076059,2.055760926808943
0.15500000000000003,0.07069867027527009,0.7132803751365989,0.16685647751583985,2.562744993600283,0.002178896511171318,0.03836037599166158,0.00044912305901852564,0.019127403520151496,0.1245334505839157,2.625540497677712,2.363452552971429e-10,1.4742539583181446e-16,0.004365353976430005,0.052149635191422926,0.1051650670296598,1.8832313132417842,0.3713194912582277,5.2424613306050984,0.8445739089502146,2.467884402475209,0.03204166922160215,1.0388655524941317,0.817153307302588,1.9641058787359158
0.15999999999999992,0.08531007899208543,0.8478723147445284,0.19186901648095997,2.8395489652697523,0.0022985854064984557,0.04067054304094084,0.0006502675932593837,0.026140513141820216,0.14836463055303858,2.9908260151789587,1.1320189913022261e-09,4.5039228623695105e-15,0.00597802751310173,0.06281679241712838,0.12541009184675087,2.1865885782552583,0.4121044643848857,5.567023822604035,0.8699197995570224,2.316348547128337,0.03758654770828104,1.2137736667068135,0.832265484349417,1.878334932284531
0.16500000000000004,0.10210273015574965,1.004895517687068,0.2193024669952846,3.11353337953225,0.002489443902569128,0.04397647001098853,0.000993401516989635,0.035021980061713566,0.17481094614011067,3.3620915522166794,4.961823609824786e-09,1.1118484725334388e-13,0.00805077375538499,0.07467513055415573,0.1483500840155793,2.507878791004147,0.45489548370389576,5.851943321401149,0.8942636656463164,2.1786316495348093,0.04388511675437512,1.402923149385453,0.8469301937439574,1.7975885886994853
0.16999999999999993,0.12113987723785018,1.1878572006864019,0.24920563237424728,3.379368133656402,0.002759631600012826,0.048590261202474144,0.001536052339627735,0.045780436577555574,0.20383752841040256,3.732259833708578,1.99091480391757e-08,2.2188576476135088e-12,0.010600093861191871,0.08768349998372617,0.17409549728363702,2.8439590447011023,0.4997765503656713,6.09369188951697,0.9175874079592461,2.053767536148224,0.050979388455440755,1.604805732314827,0.8612004992476037,1.7211652579157695
0.17500000000000004,0.14253281953931035,1.397899323531997,0.2816105690030451,3.6321332274178673,0.003110645133912249,0.054695556780536475,0.0023334124893707063,0.05838400434171494,0.2353972263159472,4.0932849851338045,7.31577007221263e-08,3.581526639452865e-11,0.013600729049951769,0.10179846705068968,0.20272646309257156,3.1916042253666386,0.5468617441582527,6.286676066154016,0.9398822736079225,1.9402551403613955,0.058900546215682824,1.8175583406287867,0.8751220384487443,1.6485578967801875
0.17999999999999994,0.1664447196854907,1.6334161751753689,0.31653496343146226,3.867827453429269,0.0035418688554012486,0.06239846716463813,0.00342862237320069,0.07294603601964557,0.269444732738509,4.435817295842239,2.4630441568861624e-07,4.678689524930607e-10,0.0169893545191835,0.11698220294417022,0.23429714891762224,3.5463934032164888,0.5962537804782885,6.427666102262821,0.9611478353832839,1.8361976882678304,0.0676685324421355,2.0390292130084715,0.8887313309378568,1.5794759314562616
0.18500000000000005,0.19306476098855838,1.8917790656816418,0.35398498582787385,4.083290693527959,0.0040541989283225145,0.0717934523251465,0.0048447197154165775,0.08983420354014914,0.3059457850747626,4.749515743982076,7.602272066599524e-07,4.9499493854803375e-09,0.020678859237463293,0.13320133468130316,0.2688413531133547,3.9022318360642125,0.6479993591899056,6.518416426681046,0.9813909459410323,1.7393461071440794,0.07729252034887119,2.2668694921664447,0.9020544766826154,1.5138365224835995
0.18999999999999995,0.22257442179132975,2.1716571242199536,0.3939561279895064,4.275580497567733,0.004651707146726779,0.0830151729663494,0.006582205692164154,0.10963939106932749,0.344878369874494,5.024560688630121,2.152706560069335e-06,4.244692318748062e-08,0.024579135758241343,0.15041806311461192,0.3063765565601812,4.252148071960736,0.7020517230494769,6.562970654796862,1.0006246857894872,1.647222761299287,0.08777210953424198,2.498541816040842,0.9151063757061216,1.451720129194593
0.19500000000000006,0.25513906514659007,2.4728602211445594,0.43642933882467183,4.4415313717292255,0.00534151765567492,0.09626135750790096,0.008625093851885776,0.13306507915297416,0.386224715599624,5.253958735636995,5.597303126207105e-06,2.9529760380868056e-07,0.0286169829881449,0.16857905521374,0.3469037128402429,4.5893909455970965,0.7582492025946072,6.5627694407815005,1.018867324514255,1.5575098867541048,0.09909900452943926,2.731256118219283,0.9278905452564666,1.3932963053864684
0.19999999999999996,0.29094460515888737,2.793405846581598,0.48136122368432377,4.578187895474362,0.006132797852932135,0.11178690107216602,0.01095509324611174,0.16084571293142647,0.4299552966266148,5.435177287131783,1.3378181497352107e-05,1.668405601416145e-06,0.032747508097809755,0.18760947124649982,0.39040116042051326,4.907412201486957,0.8163146275456961,6.516452442423384,1.0361413184596349,1.4686657905703475,0.11125891313810791,2.9619990082503396,0.9403995508174875,1.338733440041481
0.20500000000000007,0.33026451396976414,3.127599024327817,0.5286698163842388,4.683986199810431,0.007035829061243748,0.12987869188983317,0.013569437170893237,0.19375170973280534,0.4760084093379553,5.569845032362826,2.9432280100605676e-05,7.664989034239718e-06,0.036953036377099485,0.20741813445031101,0.4368129934454879,5.198879225078098,0.8758755171143502,6.4247861316475525,1.0524723727029626,1.3804531922804852,0.12423343449840384,3.1877948707164543,0.9526160157001592,1.288109587610147
0.20999999999999996,0.37351205883877026,3.4687435087659293,0.5782203158574383,4.759749208734713,0.008061678586671367,0.15082051743403538,0.01649520923321269,0.2326474704205026,0.5242703906843256,5.661831781898448,5.9701675535616266e-05,2.867843048267551e-05,0.041231558034835074,0.2279152068911909,0.486034462862791,5.455458261039937,0.9365002824442892,6.292904099110048,1.0678885978181865,1.2940037250265688,0.1380017779123422,3.4060897889162964,0.9645141402163241,1.2413412127794796
0.21500000000000008,0.42123489175786016,3.813815453370177,0.6298168171588681,4.808537657547316,0.0092223584754937,0.17485016442475057,0.01979401267536181,0.27849504461639973,0.5745617143312478,5.7152538125252486,0.00011189108265774002,8.756420729878079e-05,0.0455819893469372,0.2490371463562168,0.5378987035891877,5.669384719139099,0.9977423692849269,6.126363902806198,1.0824197902438215,1.2112978481820462,0.15254223611058623,3.6149313031410997,0.9760616492168328,1.1981439510281335
0.21999999999999997,0.4740469341962022,4.162745904614621,0.6832055142781228,4.834249302229678,0.010530879824497621,0.2021056182696372,0.023555624982858313,0.33221094734973666,0.6266329079383931,5.733441369317301,0.00019426743759620577,0.00021886259244413583,0.04999484167650127,0.2707684860340118,0.5921695648825659,5.835514370054752,1.0591829200302,5.927556070818143,1.0960968576751904,1.1343108554886754,0.16783340368510677,3.8127066495724304,0.9872220927782166,1.1580352177040818
0.2250000000000001,0.5325339975246444,4.512441768419373,0.7380920413855033,4.839920888335162,0.012000588277497047,0.2325640656079572,0.027885310852800195,0.3944458954514003,0.6801718411614757,5.718596216868116,0.00031352011585533153,0.00045016315927372215,0.054453191864289444,0.2931499474356807,0.6485441992327454,5.951842541334977,1.1204632438511097,5.697641842371375,1.108951397790652,1.0642643533560825,0.1838551635406402,3.997576474334377,0.9979574397365151,1.1203823493402105
0.22999999999999998,0.5971760606319817,4.855362487403418,0.7941713616580183,4.827009129592603,0.01364368897026484,0.26599594347989036,0.032892823350752484,0.46555115254072277,0.7348211527443398,5.671602139487491,0.0004723690272803682,0.0007693392681756893,0.058942126618815226,0.31626877705622114,0.70666654849806,6.018497661246996,1.1813009264828032,5.440304802252567,1.1210154211813672,1.0013093126825447,0.2005894552577166,4.1670586745297005,1.0082309149559943,1.0844910121696092
0.2350000000000001,0.6682964734797004,5.184829077694137,0.8511642554702035,4.796107713315628,0.0154696969026664,0.301971670066552,0.038689331303574756,0.5459316408205381,0.7902022561407362,5.5922567617052295,0.0006682035727227766,0.001112704304234687,0.06345922908582968,0.3402365368008281,0.7661497192754775,6.037039470924851,1.2414873383508502,5.16214499218448,1.1323211900903423,0.9446799529311302,0.21802079772694755,4.318160080607919,1.0180100265179866,1.0497172202774108
0.24,0.746013964937229,5.497489104864779,0.908851423365894,4.748305858452497,0.017485153572377416,0.339952143788443,0.04539259877273441,0.6365875425243178,0.8459411637451707,5.480510430996808,0.0008940409276251611,0.001408531278271773,0.06801796492227118,0.36516561981731993,0.826602537770456,6.010824709034929,1.300868913941679,4.869980128828898,1.1429011266055165,0.8931179567686356,0.23613648448396482,4.448053807298449,1.027269700716889,1.0155757535409364
0.2450000000000001,0.8301761073406588,5.789536697485835,0.9670956100302769,4.685921565633053,0.019695814426844788,0.3794602031972354,0.05313471160404357,0.7393228878445618,0.9016915819921428,5.338443733541094,0.0011422179960342428,0.0016479087366349985,0.07264087621703434,0.3911542490420434,0.8876543056605454,5.944964622829417,1.3593188664906357,4.568386774304703,1.1527877304862033,0.8453072701322364,0.25492632951929245,4.554899515372939,1.035995390665771,0.9818137550851092
0.25,0.9202912133660571,6.054228311216208,1.0258444795469814,4.612051462648099,0.022111504517982654,0.4202836254729037,0.06206454791461165,0.8563148771488799,0.9571521471019255,5.171673081618532,0.0014097467599422343,0.0019064748784821976,0.077347381431751,0.418281987479475,0.948972446583181,5.844612546794683,1.4167087354363386,4.259909012604171,1.1620134405623614,0.8001641573434861,0.2743818375612364,4.638316319203705,1.0441859570216239,0.9484256703855545
0.2550000000000001,1.0155117238791391,6.284046352966835,1.0851119072204192,4.529459426974666,0.02475238812701633,0.4626265813391434,0.07234017800093459,0.989319948215526,1.012076684338191,4.988827446506092,0.0017029533139967285,0.002294821637277126,0.08214653018916737,0.44660990571404263,1.0102701296315584,5.712977878272875,1.4728892478159525,3.948069944399082,1.170610376505169,0.756976087552305,0.2944947205020725,4.699261333412081,1.0518560530858616,0.915604316365717
0.26,1.1147226319920192,6.471749099916728,1.1449416247907567,4.439748419448,0.027654286311635346,0.5071282553678487,0.08411218793848772,1.1390730659409183,1.066278204154735,4.798881200534062,0.002038749680803396,0.0029001013798784538,0.08704402166275996,0.4761776546313545,1.0713042107794903,5.551727131693638,1.527687011387446,3.640444232091812,1.1786099104990877,0.7154541722766663,0.31525478153297615,4.739413658187168,1.0590377019106552,0.8836458742109419
0.2650000000000001,1.216750027580425,6.60909943350915,1.205362720019974,4.343326415344743,0.030870595024182105,0.5547129162101849,0.09750396091448675,1.3051432567795804,1.1196283518463475,4.607744987782786,0.0024410455027403426,0.0037672508604439663,0.09206476600496367,0.5069953470603614,1.1318667383423369,5.364036707957818,1.5809182629408147,3.3478413299539116,1.186042040520002,0.6757242338515556,0.33664732611214365,4.7603903705075075,1.06578075007822,0.8528432205355564
0.27,1.3206438703714118,6.688510209028938,1.2663492024479728,4.239981160204786,0.03446947132217571,0.6063110439767171,0.11259689107920069,1.4861011286205463,1.1720539467334354,4.4164401340067245,0.0029329899166990877,0.004902270717916274,0.09728146639519386,0.5390369964207455,1.1917747613012402,5.157090146094673,1.632415039603523,3.079295254547821,1.1929345668861506,0.638210936131253,0.35865040624637046,4.763157818433555,1.0721519356570206,0.8234037396974299
0.27500000000000013,1.4259270205470127,6.7065463757570924,1.3277944719351327,4.129546038419589,0.03852674177572898,0.6625585876795966,0.12942715658035422,1.6798179870655487,1.2235313181177037,4.222398510815885,0.0035278516901488767,0.006280379727880254,0.10283281888855325,0.5722467523034159,1.250862775200245,4.940655106256504,1.68205489646451,2.837662463843627,1.1993121086904033,0.6033827319848872,0.38123232587156086,4.747880772890865,1.0782324202731652,0.7954138104681407
0.28,1.5326718162377437,6.6649894638782206,1.389506552610238,4.012299992999941,0.043116458465637844,0.7235978510719231,0.14799707088971337,1.8839191694859967,1.274077996647406,4.023116219471984,0.004222201287189044,0.007867284441460076,0.10891711992905444,0.6065639055254077,1.3089801301921604,4.722350593395205,1.7297842628166005,2.6199520173903244,1.20519503278673,0.571445807198627,0.40434989431981055,4.714223945452791,1.0841137983349183,0.7688502862326754
0.2849999999999999,1.6413104360958735,6.57067381505117,1.4512235243716303,3.8890759043481227,0.048301318218233386,0.7890539139734825,0.16829931749432295,2.096398132226279,1.3237406955312827,3.81936438048149,0.004994146636797602,0.009634392429572699,0.11575839726691889,0.6419590776302396,1.36599303866898,4.5040814893176995,1.7756279753790722,2.4210281452457845,1.210598400534027,0.5421817728069953,0.42794788452755694,4.661875574879202,1.0898927889792345,0.7436211128852612
0.29000000000000004,1.7522222340495086,6.434984885933572,1.5126433723223198,3.761191467603886,0.05412418873700451,0.8581762933954686,0.1903477219251178,2.3160662237725576,1.3725789268573576,3.6154673357208527,0.005807269619107378,0.011533430347557556,0.1235568947310695,0.678461038443184,1.42178860736988,4.283183741105387,1.8196822687304177,2.236400807552686,1.2155310614242723,0.5150641246444199,0.4519600219771885,4.590959331870918,1.095665008045277,0.7196111719824043
0.29499999999999993,1.8653052911793129,6.269222694135213,1.5734601470195886,3.63023913379734,0.06060069653579506,0.9300707374892137,0.21420513892188892,2.5423228166947913,1.4206450505018966,3.416752677163468,0.006618766503193659,0.013446041496952218,0.13244525537985388,0.7161520532496716,1.4762774489968193,4.056931059890292,1.8620935445816447,2.0622333241077757,1.2199950331542624,0.48957132706037637,0.4763116103990986,4.502145723327923,1.1015183747182367,0.6967160118128083
0.30000000000000004,1.9797981224129235,6.076039792567527,1.6333987012781686,3.4977404117561988,0.0677126196756352,1.0039312858608458,0.23999897449714505,2.774160095951321,1.4679634920269242,3.2266556920495106,0.007388899689047033,0.01517057232893176,0.14246978780108724,0.7551238244480268,1.529392124897408,3.825926897836529,1.9030287635989676,1.8948912803603877,1.2239853007153372,0.4654455759999944,0.5009236244109565,4.396562959804542,1.1075268001631513,0.6748586190547246
0.30499999999999994,2.0944804805339503,5.848232579321098,1.6922418706755298,3.364802798682054,0.07540333719336405,1.0792065664674695,0.2679180944770596,3.0091266472302487,1.5145133836543714,3.0457810345174545,0.008088351627287261,0.016500159493905,0.15360305535905858,0.795408884795812,1.581080464297723,3.593898742717113,1.9426444433354222,1.7327162969183112,1.2274901405851293,0.442708328041363,0.5257178183995891,4.275771539318751,1.1137448129129708,0.6539940485242158
0.31000000000000005,2.20811686662673,5.581944258192594,1.7498455469352094,3.231989095566884,0.0835788153674438,1.1556680583399783,0.298190034451838,3.2432412538639475,1.5602191189981283,2.8730033159151414,0.008700557455018328,0.017376094672700133,0.16577698199657054,0.8369193696620545,1.6312948114463697,3.3655029109023213,1.9810602616896453,1.5783863524853008,1.2304920306225533,0.42147052127446344,0.5506221733291362,4.141938957211948,1.1202036916776603,0.6341086535364056
0.31499999999999995,2.319821757735756,5.287849435569168,1.8061387321236193,3.0994329630162154,0.09211831095517724,1.233377188386942,0.33104254087345164,3.4720771650037334,1.604951875014382,2.7070370779306194,0.009218062225905143,0.017994242668030628,0.17891492110667911,0.8794253196360118,1.6799796177558557,3.144961085789962,2.018341106264976,1.4378628386829717,1.2329691454129472,0.401729261554762,0.5755758812761811,3.998050853985845,1.1269095102600188,0.6152162616882322
0.32000000000000006,2.429098174750693,4.982527166062445,1.8611083582295689,2.9670251582142244,0.10089639346777854,1.312573102362367,0.36665743346110596,3.692163074248469,1.648542352872492,2.54724556819787,0.009635289029585863,0.018752248748917597,0.1929434546531792,0.9225881890389857,1.7270600917771535,2.9359945300738306,2.054489063061925,1.315685999105161,1.234897367273204,0.383298831890125,0.6005330849353688,3.8478208750798495,1.1338432755091907,0.5973485453419302
0.32499999999999996,2.535591185017852,4.673514825654417,1.9147727441327538,2.8345569707294223,0.10981260328481837,1.3935220319006352,0.4051275953088606,3.9016001611568822,1.6908017579846757,2.3936698055869265,0.009942949718862159,0.020107557474948964,0.20777883354078974,0.9660421126072426,1.772433974945416,2.7413708058505217,2.089444883897491,1.211123063208197,1.236252674051694,0.3658824919670471,0.6254647513526266,3.6951081909807595,1.1409630918469331,0.580536167099283
0.33000000000000007,2.638853015032611,4.359593935190754,1.9671515119223355,2.701927673425939,0.11882015951519546,1.4763762918384848,0.44642939178092306,4.099509119437435,1.7315455699221587,2.24676497632046,0.010128945255397507,0.022491619388159575,0.223300129125164,1.0094970146617146,1.8159674526127578,2.5613828731486845,2.123097046998823,1.1189245356296238,1.237013706587068,0.349205256464178,0.6503583398860224,3.5430336065473655,1.1482080526417908,0.5647819643741183
0.33499999999999996,2.7383946137750153,4.040510109405683,2.0182408650880626,2.5695183035943607,0.12794420873274812,1.5610867119493284,0.49042153117185944,4.284779069668722,1.770613895691797,2.107099370740523,0.01018631235482577,0.0262459804197909,0.23933053133249083,1.0528293217107794,1.8574953209756537,2.3930555613394517,2.1552955687619346,1.0332452717665024,1.2371642810848889,0.333127195743798,0.6752152720901216,3.393298745520359,1.155503374109341,0.5500339676090171
0.3400000000000001,2.8340067530162587,3.7204122385017104,2.067999705565728,2.43854778332025,0.13728439570523324,1.6474017233989302,0.5368754794037522,4.454968856402663,1.807883463541303,1.9751055435807912,0.010123663526551599,0.03148240741232032,0.25564410627897716,1.0961279900224175,1.8968251333352841,2.2319604665056927,2.185867234506061,0.9504419288100644,1.2366956022831328,0.3176859503133462,0.7000465601048466,3.246170862406208,1.1627661767354038,0.5361694387121823
0.345,2.9260362084011757,3.4050044463734146,2.1163455891614733,2.3110384650734033,0.14700355230385995,1.7349648345810433,0.585532275124337,4.606110362944432,1.8432691428677426,1.8510123635308218,0.009972112842901183,0.03803752765921996,0.27200082962335276,1.1396752520362634,1.93374508437832,2.075637457972885,2.214629011203704,0.8692341115857433,1.2356079557382935,0.30304792263148556,0.7248672358340446,3.10117400755029,1.1699112945062766,0.52299857770842
0.3500000000000001,3.015275564107778,3.099236580213016,2.163154187774811,2.1892251119600936,0.15730938544461653,1.8234808034806405,0.6361696869150988,4.733713533179449,1.8767162465305856,1.734975423545555,0.009786073158429361,0.045778354281626674,0.28819732812427407,1.1838628126473694,1.9680355333351502,1.9254082024098276,2.2413972018279664,0.7901643365955991,1.233911710592027,0.28938825988904415,0.7496903970424788,2.958028691929865,1.1768565511305116,0.5102892249414844
0.355,3.102402176533595,2.8070493067642457,2.2082558121557603,2.074683034655027,0.16843585158342755,1.9128722178933049,0.6886577286010626,4.834530680327364,1.9081876147215904,1.627205831767992,0.00963976845464237,0.05504386424483407,0.304113602491002,1.2290708117355293,1.9994839748424102,1.7847946508939392,2.2659913523898854,0.7153183493978063,1.231627541416592,0.27675997177546185,0.7745217245772068,2.8172146274856336,1.183527069706597,0.49780576354531914
0.3600000000000001,3.1872578630667987,2.531567810711236,2.2514282883031047,1.9677089674147779,0.18062606973752177,2.003333331628349,0.7429834430752129,4.90792653991496,1.9376507236264426,1.5278895953665026,0.009622010457975392,0.06664983435145615,0.31973984063829947,1.2755565827049038,2.0279028018803555,1.6562457721437822,2.2882337603512353,0.6470891113855755,1.228785868577522,0.26502171704765803,0.7993552297662034,2.6798441077151223,1.1898583534865994,0.48535052732479567
0.365,3.268426275202724,2.274951842192522,2.2923932799438407,1.8673269952442428,0.19411342038817297,2.0952376479634203,0.7992368822880208,4.955695129358655,1.9650695271763945,1.4369016829772852,0.009828597324401308,0.08138139270683588,0.3351778275950973,1.3233987543969994,2.053148494615754,1.5394231651665848,2.3079472273952595,0.5862411394378017,1.2254256077709655,0.2538604527967406,0.8241707865058532,2.547063010792932,1.1957980617352624,0.47279607912751737
0.3700000000000001,3.3434358923760636,2.038518541958446,2.33082714765653,1.7718631854369362,0.2090966201045145,2.1889458781440427,0.8575644422350805,4.980269707595448,1.9904037737920874,1.3535150775197524,0.010349819518685889,0.099670740174043,0.35062109134201863,1.372515510864418,2.075140196172295,1.4322938324305667,2.32495496687304,0.5316268062062408,1.221592397395439,0.24289078042041193,0.8489337248958632,2.4195013831088614,1.201306578108341,0.46010073877799446
0.375,3.4095864126402877,1.8227643277246584,2.366393834093145,1.6797032867993753,0.2257095867927914,2.284620926974907,0.9181069686792862,4.9827889453919445,2.0136159187169183,1.2763421673204935,0.011254513417233032,0.12202026809372132,0.36632211711054613,1.4227374343494072,2.0938752603414974,1.3331788485335827,2.3390868681751757,0.48197643098358867,1.2173365255479625,0.2317756699211185,0.8735964527140107,2.297161465813681,1.206356606290668,0.44730524596013255
0.3800000000000001,3.465049705239692,1.6263921636233143,2.398797187254614,1.5898375516089815,0.24399478922116735,2.382133731013745,0.9809440683756061,4.962818972059514,2.034683357240599,1.2036235209064259,0.01257926813833788,0.14971285652586794,0.3825540805657895,1.4738893414246919,2.1094393804600253,1.2412886938301126,2.3501953070753445,0.4372100610986782,1.2127107990507433,0.22031988058126725,0.8981017666769026,2.179733073510629,1.2109321134023439,0.43451326525766926
0.385,3.509706846638761,1.4462107458089901,2.4278391033724502,1.5020046425029951,0.2638936921251301,2.4810595358387166,1.0460619992243227,4.919962189616654,2.053612212632474,1.133774088024187,0.014333291341745198,0.18483935749180425,0.3995720746363249,1.5258386432246076,2.12200927643846,1.1556507135962102,2.3581812867522958,0.39767156957585537,1.207768582667305,0.2085230627009688,0.9223872545467324,2.067019918234636,1.2150269694238673,0.42186161735824995
0.3900000000000001,3.5452591270037837,1.2793943335118514,2.453464307116618,1.416456183873738,0.28526499581663317,2.580699105628181,1.1133524430511674,4.855602445660013,2.0704486207307387,1.0659171536730683,0.016520752080484754,0.22952160511033384,0.4175776202997276,1.5784962553620219,2.13184651544557,1.0744935753761742,2.363028214320443,0.36282977773616726,1.202562190883287,0.19659681427778464,0.9463900082424183,1.9591518020966239,1.2186436029009184,0.40948767700171473
0.395,3.574490832136512,1.1256061754519235,2.4757757954186537,1.3335079884208283,0.3079301593227146,2.680075638260576,1.1826369364022324,4.772937514398843,2.085284263444589,1.0000821732798026,0.019168338993257043,0.2852776126017444,0.4366906017785022,1.6317885605816775,2.1392818248264427,0.9962986803637341,2.364836866510963,0.33142397483662267,1.1971417456246813,0.1849311786319254,0.9700508023787219,1.856475405125421,1.221791919195032,0.3975015216757575
0.40000000000000013,3.6000124104109927,0.9866240350750571,2.4950152871173064,1.2531577914130139,0.33173132588327753,2.7779360836793883,1.2537006788737473,4.675436109046697,2.0982544448124605,0.936913699844266,0.022338795858814472,0.35314076375944387,0.45693314020270026,1.6856330626184122,2.144690286705381,0.9212150075097358,2.3638522546356544,0.3026010417296988,1.191554532860713,0.17398714148624747,0.9933169704187671,1.7592482042849642,1.2244886226897853,0.3859690323045026
0.405,3.6231161937116356,0.8644606757272795,2.511515104037094,1.1750664948719545,0.35657787711748906,2.8728401988555365,1.326313821369272,4.565569596992391,2.1095288000335786,0.8771133723203329,0.026119378039140946,0.43398604276904745,0.4782292115010759,1.7399394711928853,2.1484591748359607,0.8508936932346455,2.3604723670018286,0.2762906983538056,1.1858448123334648,0.16413687550400088,1.0161434426717415,1.6673565813767706,1.2267569668004679,0.37490903797081004
0.4099999999999999,3.6433240656977834,0.7598534037129342,2.525636073627615,1.0989903066956246,0.3824615340109596,2.9633853944517434,1.4002217776780037,4.445084465532913,2.1192963406841705,0.8210823122159652,0.0305926107037216,0.5284302814366747,0.5004222413901146,1.794634246201465,2.150951864015513,0.7867917916159495,2.355230909623828,0.25254290178079497,1.180053969953859,0.1555350258026294,1.0384917776608849,1.5802303961853388,1.2286268440776662,0.36430316484444986
0.41500000000000004,3.6588025395351815,0.6715575841969695,2.5377073827077736,1.0253674984790075,0.40943625739928413,3.0485090117875764,1.4751002675132425,4.316050796460072,2.1277476412682206,0.7689940171977275,0.03581116312188421,0.6365965065462562,0.5233109674852381,1.849689577494886,2.152472894197098,0.7288245509584694,2.3487511372543524,0.23114004837296254,1.174220861069838,0.14809941471022667,1.0603274644291094,1.4969999263816731,1.230135039980725,0.35411273301392043
0.41999999999999993,3.667315801718503,0.596169334655784,2.54797982864586,0.9555202227317425,0.43757926705645595,3.127719702561533,1.5504926288516916,4.181021671301897,2.135057371991981,0.7210228806171584,0.041797655178690794,0.7583117360419552,0.5467010151834877,1.9051380909933093,2.15324030982153,0.6756680100172232,2.341674708733573,0.21202965760755937,1.1683821799463348,0.14159677669611132,1.0816162074902989,1.4168075372819484,1.2313254208990805,0.34429489480418296
0.42500000000000004,3.6671185402158892,0.5288394938788489,2.556597288487004,0.8911331889922864,0.46696005771357857,3.2011123654135165,1.6257669904290761,4.041908122865526,2.1413700303701355,0.6773099032546475,0.04857435450392673,0.8937083349997924,0.5704648478878352,1.9610673510334062,2.1533711358305077,0.626098789643597,2.3345765394780775,0.1955257595127144,1.1625727065881468,0.13575535689669838,1.1023202207486342,1.339104250190622,1.2322488169442196,0.3348116636948947
0.42999999999999994,3.6573336992394996,0.46526263496836573,2.563586264037582,0.8332466090884122,0.49763718424267617,3.2691210264993535,1.7001359344550755,3.898926887432821,2.1467907240259065,0.6376470072280866,0.05620835912134621,1.0437685325102577,0.5945966282171558,2.0176001426271686,2.1528838596786968,0.5798975966419361,2.3278818766790583,0.18162561688624654,1.1568253220527578,0.13033728559116628,1.1223956556258632,1.263777940371765,1.2329623935443461,0.3256301318863131
0.43500000000000005,3.637786093746283,0.4037896806044206,2.568861755527883,0.7814759924483786,0.5296819713109985,3.332103071522511,1.7727618709122988,3.7510223331626142,2.1513814752048557,0.60127753461389,0.06484821656743571,1.2104755963304472,0.6192445192007496,2.074869060909862,2.1517182081509736,0.5376381229285525,2.3218035071116216,0.16940239729589412,1.1511707395750448,0.12517006191128838,1.1417921186367672,1.1910755451180512,1.2335283769137153,0.3167175463812313
0.43999999999999995,3.6086329429416004,0.3456793408549813,2.5722483841271995,0.7340838876624305,0.5632087649121951,3.3899537514985023,1.842930608888194,3.5975256528841166,2.1551621511495145,0.567129330514507,0.07473402205582197,1.3966001688807856,0.6447054220432972,2.1329898409560335,2.1497681969393247,0.4998454008237736,2.3163140759210212,0.1574158877113613,1.1456369609852421,0.12017105003885206,1.1604548078986523,1.1214181465870672,1.2340120952943534,0.308037776302928
0.44500000000000006,3.5701757578341504,0.29346625784160385,2.573515921128832,0.6889001370156096,0.5983870212170527,3.441965515033806,1.9102321356763972,3.439547881666536,2.1581142022817845,0.5343405730238943,0.08617983321577702,1.605206760701368,0.6713773952164058,2.19203546609299,2.146920762643256,0.4663604645199704,2.3111611077213667,0.14466425534527622,1.140248525537072,0.11537078657453534,1.1783292015926594,1.0552538250504526,1.2344794049137797,0.29955418983595583
0.44999999999999996,3.522968227113485,0.24927177947762613,2.5724260347627386,0.6444426997904297,0.635423795952773,3.487044049006747,1.974667579694282,3.280043782065144,2.160185219754435,0.502630899565378,0.09954206411449125,1.8385322956398369,0.6996791623505225,2.2520159150346792,2.143090641827505,0.43630003021919006,2.3059220901969777,0.1311378002568552,1.1350256621860322,0.11090093707270747,1.1953676042334065,0.9930085958089708,1.234993670023391,0.2912390039359314
0.45500000000000007,3.46801588648724,0.21381240928996356,2.5687823076600247,0.600475259057873,0.6745249217564023,3.524197079623973,2.036622284219851,3.1227394403294273,2.1612929484542116,0.4722149260088077,0.11518962268252143,2.0961310782736016,0.729957451026636,2.312871379140038,2.1382433142634456,0.40844257316856286,2.3000867503366487,0.11771432493521648,1.1299834800780297,0.10691733136067848,1.2115363577467066,0.9350651879965949,1.2356125447895,0.28308405595659086
0.45999999999999996,3.406766185835023,0.18593573890119974,2.562471121864788,0.5577148299046568,0.7158543464852997,3.553025967184576,2.0967016089441706,2.9707116932067157,2.161328537261215,0.4433787834338372,0.13348151250822496,2.37381069811345,0.7624066734699086,2.3744826034216504,2.1324015235680527,0.3817012587302211,2.293146699517504,0.10562219034329941,1.125131332556583,0.10347833435685644,1.226822287029166,0.8816603900088975,1.2363848496810035,0.2751061069545372
0.4650000000000001,3.340766947606426,0.16317267556026785,2.5534805144317683,0.5170376514643895,0.7595073348578781,3.573913056968869,2.155490095422669,2.8252469115226124,2.1601599743931788,0.4161274138232518,0.15474706266720595,2.665417886293426,0.7970217633177716,2.4366902599631737,2.125635860025126,0.3554856665413123,2.284671435800998,0.09580649715631663,1.12047246816889,0.10045083303628999,1.2412370419720111,0.8326938554974256,1.2373478403370701,0.26734243723789275
0.47,3.2711529578186647,0.14327173445681793,2.5418896986912305,0.4788213292361173,0.8055008428954029,3.587769584222889,2.213330774696281,2.6854288673817974,2.1576373238324487,0.3901966448975401,0.17926338264524047,2.9665518112168194,0.8335970163161202,2.4993046328472635,2.118044345355613,0.32987197647255556,2.2743548564755245,0.08856635113218145,1.1160040421878241,0.09752329058815297,1.2548184017250315,0.7875837481349324,1.2385251328319975,0.2598378557312519
0.4750000000000001,3.1982763722708607,0.12533136443512866,2.527832399949964,0.44284648179557806,0.8537752620009514,3.595487508049687,2.270210328243895,2.548791532140002,2.153601249158088,0.36533881067309676,0.20723158979868442,3.276227602665209,0.8717739281886107,2.5620883058726966,2.109728339904597,0.305504660939131,2.2620262123499058,0.08357827836248619,1.111717510907699,0.09434643222843334,1.267628222104301,0.7453325652019969,1.2399254815911516,0.2526288920544964
0.48,3.1217276760384842,0.10948522031230433,2.51144802348473,0.40870157272171564,0.9042022361720107,3.5974214784943532,2.32578620789348,2.4128868757792636,2.147895440456518,0.341546076840362,0.2387560329364253,3.594614703579826,0.9111294382332189,2.624711466866071,2.1007717401102908,0.2832066951977242,2.24763035132383,0.08009202096298633,1.107599376719818,0.09072604787547836,1.2797473797137457,0.7048344930720223,1.2415425151463635,0.24573218524627685
0.4850000000000001,3.040770437643362,0.09578056742667013,2.4928404745002233,0.37627786051249323,0.9565994286695702,3.5931832985469336,2.379532726389706,2.2768858452838465,2.140382324528487,0.31901902823733097,0.2738247921191258,3.919602927285203,0.9512832922094315,2.686703356733796,2.0912278320428928,0.2634408194297245,2.23119032030932,0.07715445482354175,1.1036322031722285,0.08673540909938002,1.2912686326169318,0.6652778329657372,1.2433554332279357,0.23914159147741526
0.49,2.954981583865985,0.08367510730159436,2.472061730514502,0.3459430323136111,1.010755951329316,3.5818145223457365,2.4309433110598446,2.1421041547984645,2.1309603356022455,0.29799979870216603,0.31228671674816394,4.245248811250211,0.9919937696086422,2.7474379315473665,2.081114653742331,0.2459116126639965,2.212768264685332,0.07386276971596153,1.0997957831927085,0.08265983808664919,1.3022886481433966,0.6264267223802807,1.2453305698247665,0.23283415546903924
0.4950000000000001,2.8647676362475187,0.0724722067079211,2.449126732763071,0.3182869146208557,1.066467024244713,3.5621904244674223,2.479717082208221,2.011072967595619,2.1195804222385664,0.27867831705725155,0.35383315394399895,4.562160182967338,1.0332118022854255,2.806183212775954,2.070416828758893,0.2295902739445687,2.1924375813845707,0.06955553983352203,1.0960683255647239,0.0788091573621229,1.312900482216962,0.5886497558244778,1.2474236431922878,0.22678132341517113
0.5,2.7714710946688914,0.06182738953518468,2.424052543368138,0.2936786844207282,1.1235675575496116,3.533436480327163,2.525872663901948,1.8859434686004461,2.106259448798687,0.261200471293328,0.398013422022124,4.8595006788445625,1.0750783719238628,2.862211508773527,2.0590906043563075,0.21323317997311686,2.17027215250558,0.06393054449687517,1.0924275268834103,0.07533219381504008,1.3231875494454441,0.5527124217986468,1.2495824553115567,0.2209601777905497
0.5050000000000001,2.6769827674060096,0.0518616772872216,2.3969043522365925,0.27199895620184505,1.181950703956453,3.4952044201211185,2.5697570537847123,1.7675041902573525,2.0910885348088084,0.24565337999629933,0.44431390924937086,5.128843819751228,1.1178740014443376,2.914927953624698,2.0470694125558344,0.1961321847225021,2.1463503324712874,0.05722821691968695,1.08885141776947,0.0721570477359949,1.3332196851558242,0.5194527253610547,1.2517497765581505,0.21536011231500327
0.51,2.5830510900615726,0.04301996999701396,2.36782845620933,0.25273020106365585,1.2415640491056117,3.4477645906790193,2.6119444417668523,1.6553678710907525,2.0742348935105883,0.23196265350317297,0.4922939544222884,5.366949905547311,1.1619490639294257,2.9639531417650704,2.034268993846001,0.17861401578894004,2.120765466160117,0.05030323898542388,1.0853189093721218,0.06907773717966048,1.3430513945459932,0.4894739908370859,1.2538661588917939,0.20998236387837893
0.5150000000000001,2.4906694729307275,0.035721349053764645,2.337058401149832,0.23527270268560804,1.3023890160137646,3.3919462324085887,2.6530483491933907,1.5487540535409876,2.0559362333113143,0.21978845497810823,0.541718896774342,5.573222899047486,1.20766664561923,3.0091107333084253,2.020592896121956,0.16191596775991107,2.0936332765897627,0.04419450598394887,1.0818100131943547,0.06590554005087494,1.3527219371834298,0.4629487159726757,1.255872461005497,0.20483226931707227
0.52,2.3998827039884696,0.030048633136280513,2.3048916400626323,0.21919315020009938,1.3644183530435114,3.3289843829149914,2.6934990859808066,1.4470037737120747,2.036487337725848,0.20855380196595213,0.5926104519736475,5.744419661880062,1.2553731991227803,3.050320033878168,2.0059400296701235,0.14746756141086828,2.0650897523286385,0.039403094423117443,1.078305756808421,0.06257895437718758,1.3622566031962415,0.4395779857557028,1.257711935649213,0.19990652398683834
0.5250000000000001,2.310087480004305,0.02579935908842628,2.2716449372542957,0.20424336183106295,1.4276448275200626,3.2603329347619456,2.7333582830575556,1.3496364776185574,2.016219228379692,0.19763534054047718,0.6451755400075655,5.874485710912378,1.3053873770541844,3.087450629443739,1.9902155019176442,0.13602791886857765,2.0352793968250307,0.035633527176218045,1.074787862744902,0.05917922006573935,1.37166844502188,0.41870581889715913,1.2593318130887121,0.19517978064151562
0.53,2.220595202260015,0.022645892644252836,2.2376029471791488,0.19023418351842258,1.492062876773447,3.1874895636437413,2.7722390522584233,1.2563454611534781,1.9954724391553893,0.18659859140643248,0.6996520352579463,5.96022514779446,1.3579823004489846,3.120225836379673,1.9733444115772587,0.1272625075636268,2.0043397247018397,0.032269782183288874,1.0712382914001755,0.05587057687116285,1.380959824254814,0.3995387265552581,1.260684402888252,0.19059608828330551
0.5350000000000001,2.131100542390019,0.020106421721194537,2.2029745267826035,0.17694861805566187,1.55767307412237,3.1118501700706886,2.8093667038375165,1.1671440069085561,1.9745672163533305,0.1753107149720795,0.7561635866143961,6.004392197922728,1.4133429730432083,3.1482413109281624,1.9552863917571564,0.1200469799022991,1.9723905939378779,0.02902336424203207,1.0676387668107594,0.052821035923882216,1.3901233615286597,0.38137532441407296,1.2617278151204483,0.1860701123415214
0.54,2.041826649048934,0.017622293196898207,2.167867068669903,0.16418110993413942,1.6244761125542173,3.034581528660855,2.8437606733308614,1.0824316399670648,1.9537744720552488,0.16387048977983648,0.8146640070215014,6.01211425422918,1.4715048392013077,3.1711003641567816,1.9360473632501418,0.11323884260651965,1.9395348320826948,0.02611495820373947,1.0639704047156333,0.05014819923614168,1.399142160161831,0.3637435856303144,1.2624264585222802,0.18150030391160224
0.5449999999999999,1.9533651432267811,0.014907784261855043,2.132283505236825,0.15185167936330748,1.6924506440993299,2.956498016984692,2.8744689357332778,1.0027738112406153,1.9332915641402109,0.15245406772182463,0.874987250275291,5.98666627495265,1.532304054183349,3.1885921921053813,1.9156848893297258,0.1063191099338958,1.905870639401729,0.023959616013901255,1.060213546271805,0.047900499803275466,1.4079894342748365,0.346399826978709,1.2627514966354259,0.17679175876501
0.55,1.8663972587956454,0.012133119225001175,2.0961418804387146,0.14008142388872477,1.7615213641401262,2.877960501758071,2.900768190268526,0.9285462564886711,1.9132262145351517,0.14122521612721378,0.9369540852318413,5.929824341731553,1.5953759816763453,3.200798449435643,1.8943049066741202,0.09948500015378757,1.8715095679199394,0.02278072372977053,1.0563478712751382,0.04605934973362692,1.4166278527980625,0.3292364391090718,1.2626814279834073,0.17188218550789205
0.5549999999999999,1.7814768215045844,0.009678575975197013,2.0593138334530834,0.12913616604105158,1.8315309218220686,2.798852617996969,2.9222657261077654,0.8597188375473059,1.8935903093852855,0.13036080511771972,1.0004672254974165,5.843795869277248,1.660219298074522,3.2080380536192394,1.8720500297796991,0.09326067690995962,1.8365901530275037,0.022453602000286767,1.0523528266310531,0.044546559697860706,1.425008987327564,0.3122017095245173,1.2622029034859616,0.16676233968459092
0.56,1.6989356299482572,0.00777541275316761,2.021674945005671,0.11923452006899514,1.9022267621541489,2.7186872240109023,2.9388871212420846,0.7958682130636641,1.8743035365815637,0.12010827175128541,1.0655568483989155,5.730780797785672,1.726309689871329,3.2106446968610216,1.8490821961476163,0.08800293168360003,1.801278671772775,0.022535309017584895,1.0482083647424825,0.04323561303981991,1.4330732310353629,0.29530206431884176,1.2613118109331984,0.1614837149110785
0.565,1.6188645656630767,0.00639898859572298,1.9831560013231395,0.11034042177561797,1.9732648105642872,2.6368412308476126,2.950779168856036,0.736350319617952,1.8552054730635552,0.11075983929924861,1.132382057141151,5.591785638455415,1.7932200848648172,3.2086723787438696,1.8255641099875777,0.0836171471580634,1.7657543857195397,0.022388165429848134,1.0438959478447412,0.0419763947767779,1.440750467766651,0.2786618272950796,1.2600145557632525,0.1561506683000371
0.5700000000000001,1.541106936788368,0.005424317638959414,1.9437809988275416,0.10211220412410811,2.044223710397164,2.5528449168110834,2.9581779332174385,0.68055320925336,1.8360742108810015,0.10253090864927979,1.201209172976871,5.42689638461453,1.860700145828367,3.2016810745440942,1.8016440340707736,0.07958475501815611,1.730183888923198,0.021453484720611746,1.0393997424673045,0.040639154545986454,1.447961654067259,0.26254836838677076,1.2583293670220075,0.15089943438985967
0.575,1.4652553131153174,0.004779428922374903,1.9036779505065413,0.09407759953398931,2.1146221974717943,2.4666117659269915,2.9612865422275054,0.6281551392175838,1.8166497834507884,0.09545319988756616,1.2723661193928935,5.235672274257191,1.9286883831148287,3.188728710935231,1.7774469119305873,0.07526053519917826,1.6946940221182023,0.019613362056174484,1.034707905877395,0.03916708560063413,1.4546213658392566,0.24729780060667533,1.2562873759140143,0.14587031447153356
0.5800000000000001,1.3906970945124477,0.004387556822365499,1.863054719733052,0.08591750639326219,2.1839380238027672,2.3785107901312794,2.960191783308511,0.5792769832448286,1.7966609956578627,0.0893843628284425,1.3461472949847917,5.017417282338199,1.9972628262729808,3.1685978530406547,1.7530722498572338,0.07028404880372868,1.6593529115944106,0.01728142580644648,1.029813854523466,0.037610049123014355,1.4606412735927519,0.23317138936843604,1.2539331685483712,0.14118042149274432
0.585,1.3167545547198505,0.004045405237488082,1.8221438245929487,0.0776442935651301,2.2516339034165203,2.289245789089196,2.954837703951175,0.5344073089477969,1.775854193240979,0.08409584235793642,1.422657422927455,4.773532352348782,2.0665617477005247,3.140171625829035,1.7285967860643907,0.06482468932470925,1.6241644444939793,0.01501971706897902,1.0247174025560544,0.03610995506058032,1.4659344449725664,0.2202406867484269,1.251324516181456,0.13690294492142324
0.5900000000000001,1.2429137950333486,0.003542225020308324,1.7811332020017876,0.06954709932207027,2.3171976873024627,2.1995898886396232,2.9450685642043926,0.49405196423894704,1.7540217851366164,0.07931260698745152,1.5016377914432766,4.510647000430609,2.1367111811609427,3.1028072273482037,1.7040787971564864,0.05943742283276463,1.5890756032401951,0.013074407922961289,1.0194256648477888,0.03483104219354143,1.4704203152149662,0.20837535047102856,1.248531040154395,0.13305620727764664
0.595,1.1690714281917645,0.0029255376872774253,1.7401078495506985,0.061968502463634924,2.380197889994357,2.1100975503203974,2.9307408816105243,0.4582311643880662,1.7310272446354524,0.0746729716634075,1.5823655851093417,4.240000010221888,2.2077809268055186,3.056567575589381,1.6795614209758984,0.05463355841933131,1.553991813589554,0.011355557470880663,1.0139536316051925,0.033867537527840205,1.4740300962778476,0.1973224699542464,1.2456316713244562,0.1296031033881587
0.6000000000000001,1.0956875565981707,0.0024873035560390166,1.6990250324796694,0.055101562978706886,2.440344915798015,2.02094022599586,2.911877171521361,0.4261332967693581,1.7068225539282915,0.06973332642621889,1.663705363098824,3.9727800469842007,2.2797675416017333,3.00224430331639,1.6550742347735847,0.050546445216297836,1.5187947036550613,0.00977784727918033,1.0083243389983425,0.033186855403186104,1.4767123025111804,0.1868074068361398,1.2427109037464485,0.1264595718265274
0.605,1.0237454119460179,0.002408548702217813,1.6577331223665903,0.048949181383990764,2.4975393498868375,1.931954095329557,2.8888019855092986,0.3962437569711246,1.6814543428925708,0.064132597562896,1.7443225287395285,3.7159884714054905,2.35258693297432,2.94119101979579,1.6306344459829536,0.04695586384004555,1.4833589912157212,0.008448240965555368,1.002568581287342,0.03264916340815557,1.4784379610149636,0.17660173260574985,1.2398540020253292,0.12350968837983084
0.6100000000000001,0.9544909813324207,0.002512381750857945,1.6160265272271164,0.04342880637946452,2.5518873126959343,1.8428648639673277,2.86218771547977,0.3669841037617616,1.6550566396824968,0.057837794658182215,1.8229940902741428,3.4716279355204245,2.4260589412466893,2.875041943186358,1.6062501877602242,0.04356998316439237,1.447568378323314,0.00750685367084945,0.9967241345618775,0.03208909265355612,1.4792049739448287,0.16655887023857247,1.2371414797192777,0.12062463577128758
0.615,0.8890381576674353,0.002461082887895329,1.5737150334578327,0.038493011886248346,2.6036710063070263,1.7535433820864212,2.832962284458438,0.3374905012274194,1.627830912883427,0.051250411393761165,1.8989188650000248,3.2380619743299617,2.4998785373522305,2.805403450339664,1.5819277953616768,0.0402702682788811,1.4113318652773286,0.00690754127965482,0.9908344908401433,0.031397529726325396,1.479041047276272,0.1566444754326068,1.2346433002265904,0.11768292435547313
0.6200000000000001,0.8280153382460633,0.0021600904956535776,1.5306820908086836,0.03416225806545612,2.6532770656599305,1.6641336710129504,2.802089088555476,0.3079910108997666,1.6000171135394683,0.04504392358211881,1.971937328482206,3.011949993125735,2.573582734236809,2.733588108441684,1.5576827134205016,0.037143685274085375,1.3746006911448259,0.006430631486052042,0.9849471342798509,0.030545412989543896,1.4780046360915016,0.14696289234425977,1.2324133418046688,0.11458946693012627
0.625,0.7714270812232644,0.0018504862351926487,1.4869145476531904,0.030473128322170657,2.7010995620627862,1.5749962719290185,2.7702926744729277,0.2795080003242688,1.5718616793795233,0.03982797824351728,2.0425929200929707,2.7905261784656297,2.646530305237226,2.6604349395191114,1.5335508890136618,0.03434594225635758,1.3373830866577543,0.005888366091512454,0.9791114283060484,0.029545091976776627,1.476183505766617,0.13774384506291165,1.230484699704855,0.11129111215299028
0.6300000000000001,0.7187900686893353,0.0017716220859973866,1.4425012517626867,0.027413778807732443,2.7474420254004888,1.4865457292587578,2.7378362127528426,0.25311508927881793,1.5435891168294418,0.03586643824464739,2.1119920729009785,2.5737176265116934,2.7179106808467415,2.5862393452662067,1.5095956126597843,0.031947663009528754,1.2997515256397358,0.005265045401267737,0.9733762218996557,0.028398177976739956,1.4736907692691832,0.12925898766793464,1.2288663627352916,0.10778597215778306
0.635,0.6694435138184921,0.0018490955818516834,1.397611521226569,0.024901132606041237,2.792441003849327,1.3991270178301514,2.704440101337961,0.22928423846326387,1.5153825476641973,0.033016285204026795,2.1814657444254473,2.364681812508998,2.7867913552307706,2.5107999045514147,1.4859049676926652,0.02988050367140931,1.261837437977325,0.004655007086315402,0.9677873218052389,0.027083176050188975,1.4706585977960103,0.12169211184091035,1.2275416988352221,0.10412382000055259
0.6400000000000001,0.6228427131944181,0.0018126245938117492,1.352469841000146,0.022800657108092717,2.836024855562393,1.3130292136821382,2.6693741963520288,0.20772647895861662,1.4873758675751452,0.030885073977920945,2.2521072953622103,2.168172268585689,2.8522024840409532,2.433569689317863,1.4625776292777528,0.027994168000194487,1.2238120824798897,0.004134384581880228,0.9623850101562617,0.025591650525838953,1.4672301517514417,0.11503886824552428,1.2264690228029294,0.1003957907337025
0.645,0.5786851940923982,0.0015402752339537468,1.307338488147937,0.02096185643222908,2.8779108866844028,1.2286193048392748,2.6316885413378417,0.1877292006837153,1.4596567988506324,0.029066089449423127,2.3243302779869093,1.9878306248541657,2.9132450837600476,2.3538755952973522,1.4396989022953164,0.026155849252355836,1.1858579871388182,0.0037318840210899115,0.9572018082028377,0.023973796565750764,1.4635505650002063,0.10910575876161524,1.225584315293696,0.09671407039266468
0.6500000000000001,0.5368515758136915,0.001147627407594576,1.2625091956493109,0.01925176274607672,2.917635890607543,1.1464794916425083,2.5904996720317217,0.16868272340255244,1.4322772137261202,0.02729328399806641,2.397607941070463,1.824112200907324,2.9691989290089658,2.2711494205171565,1.41731298910033,0.024324220269693525,1.1481400852841084,0.0034618702510923064,0.9522606907638442,0.022346402957976342,1.4597579687369826,0.10361189220867843,1.2248059380046774,0.09318567242345815
0.655,0.49726092861319404,0.0007831531844551199,1.2182955600783443,0.017585648357679375,2.954610752215715,1.0674134559878234,2.545238081907871,0.15045500385843869,1.405265571744028,0.02545731250964265,2.470502316828847,1.6741257294161551,3.0196034527293047,2.1851108406099837,1.395399815389047,0.022568649523712073,1.1107866010249603,0.003325390396979132,0.9475739383568287,0.020849969098016913,1.455975522235484,0.0983265669402019,1.2240409719423606,0.08988723118432684
0.6600000000000001,0.4597646432525826,0.0004919428120678024,1.1750154869073934,0.0159528745039357,2.988187884492428,0.9922639157441384,2.495785777237711,0.13343570090737406,1.37863659076356,0.023542412294877548,2.54098748041977,1.5335415684745277,3.0642928567697347,2.095859039439656,1.373864248761937,0.02102763659601177,1.073885881468421,0.0032929015852792786,0.9431427728552406,0.019583084105476625,1.4523052286920357,0.09315898144649418,1.223192621015225,0.08684825704300088
0.665,0.42414118335006035,0.00027068317133654534,1.1329587103304366,0.014419664671138133,3.017729668057471,0.921611057209986,2.442477174625755,0.11826857487299866,1.3523951774236016,0.021575708729316932,2.606967499706746,1.3992105826934191,3.103381274501761,2.0038594091444737,1.35254227724328,0.019825199263669435,1.037498303841198,0.00330484073058777,0.9389578595618775,0.01855767448674023,1.4488240018467775,0.08815855446599435,1.2221679963946275,0.08404778058450539
0.6699999999999999,0.39017258142016603,0.00012773659383275685,1.092344502465938,0.013088820115355526,3.04266683350223,0.8555181009041074,2.38598357229994,0.1054440553199073,1.3265344487756952,0.019617888503056947,2.666826588330513,1.270740363353122,3.1372058145242527,1.909842149253983,1.3312238272771986,0.01899641271401317,1.0016755277090965,0.0032863665245110186,0.9350006790531863,0.01770189730099708,1.4455820911562633,0.08344284327537205,1.2208855462873576,0.08142470790194879
0.675,0.3577384529970313,7.146583802217013e-05,1.0532829071845327,0.012027820371171923,3.0625385191573455,0.7934850074172151,2.3271345920791395,0.09499582622077589,1.301030355417457,0.017756962647792328,2.7198445405524296,1.1503264718713844,3.166238216423848,1.8146515345028005,1.3096871397163496,0.018463131465007727,0.9664762091339772,0.0031814410834810885,0.9312456846361009,0.016905543391700507,1.4426036567368954,0.07910344165107273,1.2192814296853287,0.07889765888884549
0.6799999999999999,0.32686587235186954,9.968169939202281e-05,1.015754386386722,0.011214170033068098,3.077010369408861,0.7346566367797489,2.2667395977082325,0.08647752943643815,1.2758370020716718,0.01607081601287714,2.766359430179279,1.0411405526529645,3.190972912795442,1.7190944900550316,1.2877365953773587,0.018052425873569117,0.9319695077181203,0.002991079932061803,0.9276630765961913,0.01607827981132254,1.4398890787123748,0.07514038898149987,1.2173142486187989,0.0763876164312618
0.685,0.2977055016728832,0.00020136856788584217,0.9796168196563998,0.010541161528349122,3.0858720517945346,0.6781804589622723,2.2054584168578466,0.07919886199864928,1.250886689344526,0.014579484909254467,2.8076418256426963,0.9452641605876431,3.2118005518958985,1.6238339609376025,1.265235430887261,0.017541918421356942,0.8982242048532822,0.002755141154789045,0.9242219540697634,0.01518768280942005,1.4374185181234542,0.07145563508498139,1.214967737083685,0.07383712283361415
0.69,0.2704454342631027,0.00033584950144199545,0.9446385858811659,0.009876113727584786,3.089019294647062,0.6235258911050804,2.1437434408738465,0.07253316352559679,1.2260970044978647,0.01323718765150742,2.845531095073831,0.8626109049961133,3.2288874331268818,1.5293558463818075,1.2421267402890523,0.016745947573512526,0.8652887371577751,0.0024833163897364555,0.9208935595941412,0.014261422883103468,1.4351562994762828,0.06790620658416043,1.2122512317905798,0.07122218324060796
0.6950000000000001,0.24520764764000622,0.0004233948411249647,0.9105471355167607,0.00912299352856448,3.086427482546903,0.5706171161352862,2.0818478974454284,0.06611338768538873,1.2013845854157255,0.011978960382439095,2.8819439732322882,0.7912971337822762,3.242096423173589,1.4360103871282541,1.218439541251503,0.015627362444371254,0.8331722196595767,0.0021415939586284754,0.9176543174816271,0.013362090140991658,1.4330558000902076,0.0643848709292402,1.209197989410803,0.06855582702713457
0.7,0.2219809389384086,0.0004000590661017617,0.8770782392604565,0.008252861001028669,3.0781247505238865,0.519755461179927,2.019877760996629,0.059856777560301236,1.1766824427325846,0.010780096857504282,2.91838235260328,0.7283521728672245,3.2509882623453525,1.3440989487925543,1.1942802296887807,0.01433903901059997,0.8018363517260524,0.0017254619730895343,0.9144883881296996,0.0125558761074534,1.4310646337134052,0.06087678834893761,1.2058616347648303,0.06588415247996315
0.7050000000000001,0.2006203991431142,0.0002831062914939725,0.8440132537798201,0.007302075252977824,3.064172934024117,0.47142127025228314,1.9578599394209906,0.05386056920676648,1.1519559309341039,0.009675214264875037,2.955551953011777,0.6701416116455319,3.2549220847122546,1.25395918989155,1.1698124474341969,0.013114748515691239,0.7712032481500856,0.0013047155877439352,0.9113895143053358,0.011891181447266185,1.4291299433774054,0.05745438794394698,1.2023111959293546,0.06327641074698176
0.71,0.1809015336378422,0.00015003482544287625,0.8111984244360655,0.006352765482213441,3.0446636399923963,0.4260776778169906,1.8958039127262938,0.04825283084044431,1.1272122583291737,0.00872597075037221,2.9931806329341377,0.6133424843889563,3.2532341016091797,1.1660060718667447,1.145229825862946,0.012083513425257172,0.741177205996356,0.0009699979712022303,0.9083620156245172,0.011390166783154104,1.4272035478393508,0.054216846959777715,1.1986252856039785,0.06081090708010762
0.7150000000000001,0.16258906571642506,5.954552384445424e-05,0.7785477957464556,0.005501691108066812,3.0197322079641884,0.38405189452145916,1.8337431835725213,0.04308954695984211,1.1024999207613684,0.00797071969087809,3.0301008092236583,0.5565373811470369,3.2454328572739457,1.0807113550995757,1.1207263961249532,0.01119011788788061,0.7116725165095082,0.0007591893667799289,0.9054208833566421,0.011048430292344178,1.425246544659686,0.05122220830071269,1.1948860150238043,0.058558921418110775
0.72,0.14548681527832666,1.7697845938621185e-05,0.7460362341036235,0.004822339640027513,2.989584192915419,0.34549971686500786,1.7717527898365608,0.03834952810529902,1.0778971740268921,0.007395659075758806,3.064611381552524,0.5007784125327522,3.231331625744766,0.9985360855210293,1.096469109784944,0.010298926663467007,0.6826371707567515,0.0006473718238513905,0.9025910265267165,0.010838059719949649,1.42323283208677,0.04846356960881528,1.1911731814526478,0.05656957782479649
0.7250000000000001,0.12946355668786533,3.939180901683652e-06,0.7136896545820881,0.004335742813931755,2.9545204572490036,0.3104189881152371,1.7099466066084479,0.03399754635691816,1.0534917734756457,0.006943677333890872,3.0950417983785554,0.4483304622064841,3.2110567696908032,0.9198518245552475,1.0725762594998673,0.009353283544083019,0.6540643530558845,0.0005907066789559228,0.8999058089432348,0.010712253913289494,1.421150961316349,0.04590230458935767,1.1875591679279733,0.054859045384046234
0.73,0.11446839260935712,6.566072363638961e-07,0.6815764116957163,0.004005471907116674,2.914943413474171,0.2786793947260918,1.6484611936623494,0.030037747931582065,1.0293567566830601,0.0065505246040249345,3.120333739355278,0.4009802724118372,3.1849205817553146,0.8448874903671056,1.0491047221037377,0.008421150571603878,0.6259887265002352,0.0005707395749688457,0.8974050837752556,0.010612444390514555,1.4190038442155695,0.043523687086391594,1.1841048567483918,0.053406899166771556
0.7350000000000001,0.10054088472743283,8.19633361508133e-08,0.6497994193581661,0.003755900776450799,2.871332157178034,0.2500563607074022,1.5874320862712457,0.026512457290064455,1.0055282873804121,0.006181971832891721,3.140406286017357,0.35933489792363177,3.1532073183290668,0.7737223847024532,1.026047732321,0.007617699469015299,0.5984703216208128,0.0005997692224593678,0.8951329695170208,0.010480425826117438,1.4168061446748725,0.041363001477689246,1.1808567108933592,0.052160680095060794
0.74,0.0878012772772202,7.662099951264048e-09,0.6184858363976611,0.003500821953650151,2.8241870701071665,0.22426969230578894,1.5269672465123518,0.023464036679856547,0.9819912061058348,0.005844654491548374,3.1561333799001665,0.32306333596891273,3.1159639990786485,0.7063231925214304,1.003343208156846,0.007022621752108354,0.571572977810856,0.0006923307282678165,0.8931356150006845,0.010275293472992051,1.414579633325358,0.03947616105775546,1.1778450424449138,0.05104722636953485
0.7450000000000001,0.076403376090645,5.364017946972163e-10,0.5877718954339916,0.0031728477940486752,2.773959146977598,0.20102531872474272,1.4671244414518578,0.020898062777544725,0.9586761246439717,0.005560393786197467,3.1689225363568627,0.291457978502694,3.072891267316524,0.6426048264671371,0.9808906215049136,0.006656038352013568,0.5453453489311012,0.0008419930770162214,0.8914591728914772,0.009987069832672469,1.4123472819521412,0.03787574460212452,1.1750833802512837,0.04998727191979712
0.75,0.06645648395853894,2.8122042152884056e-11,0.5577842631067287,0.0027485382931326293,2.7209885246136287,0.18005016069681737,1.40790369149498,0.01876669610960352,0.9354692190196742,0.0053238057178311895,3.1800618608383298,0.2638603793715747,3.0233897100940066,0.5824883597392924,0.9585725168724973,0.00647545548035006,0.5198104455286304,0.0010164871082360733,0.8901481468132687,0.009634313714585029,1.4101272761905874,0.036483075287610356,1.1725687784899095,0.04890906227369342
0.7550000000000001,0.0579530039117786,1.104123646102077e-12,0.5286236688557122,0.0022592555707826156,2.6654755906742773,0.16110790335074318,1.3492665543774218,0.016974239275899878,0.9122330445834546,0.005083252392611441,3.190108799828146,0.23962189920286947,2.966750654453071,0.5259344812010662,0.936275692833178,0.006368114445510424,0.49496573298229474,0.0011538678851571093,0.88924420649507,0.009242635373059261,1.4079282994430364,0.03513623872631603,1.1702828733042105,0.047757609229870594
0.76,0.05074559542477689,3.2464056858260435e-14,0.5003581624961755,0.001775938088542246,2.6074964811432335,0.1439917482639827,1.2911849250664376,0.015403103654372282,0.8888343688075157,0.004768962350609867,3.1985796108524136,0.21774777929579686,2.9024192183327173,0.4729442248164948,0.9139073042650051,0.006180835080373812,0.4707917103588989,0.0011735624438121927,0.8887854897479517,0.008820519989041093,1.4057473034000885,0.03365272431854666,1.1681934898686177,0.04649820387091938
0.7650000000000001,0.044591889416890816,7.148288847624815e-16,0.4730303348096249,0.0013707776662858094,2.5470574632580387,0.1285043149756358,1.2337045289380926,0.013951129662967125,0.8651736127302149,0.004346224534021572,3.2040724062756745,0.1969189034881978,2.8302305872322266,0.4235340923789828,0.8914028006136412,0.005810233493210307,0.4472642388036767,0.0010280034129207182,0.888806341508356,0.00835669428949013,1.403570528178358,0.03190758042778478,1.166256617252659,0.04511499703441027
0.77,0.03924334022397684,1.1787334805551665e-17,0.4466760982655001,0.0010792085564311743,2.484167360415406,0.11444459325338091,1.1769925896264897,0.01256009874491231,0.8412101614843507,0.003844169875943127,3.204775975546099,0.17618937599515783,2.7505381910079487,0.37770329733747626,0.8687252055897099,0.005283456699354263,0.42436545220395216,0.0007542134862459486,0.8893373887990693,0.007845090056256469,1.4013778543528328,0.02988186932728196,1.1644185931577251,0.043606953411166674
0.7750000000000001,0.034527756973896005,1.4556044309421075e-19,0.4213457969685884,0.0008883397625320186,2.418901043596841,0.10161822644949019,1.121337875532916,0.011217664148227714,0.8169784947697863,0.00333535444350411,3.19916046866299,0.15571335061325464,2.664200685010761,0.3354116550398909,0.845857882889269,0.004737227180607595,0.40208964913388134,0.00045536804579402677,0.8904058232235129,0.007314200291461363,1.3991498171061314,0.027661459653601055,1.1626183669828136,0.04198381467541672
0.78,0.03038100846250061,1.3461248510746174e-21,0.3971157653301962,0.0007573157720049801,2.3514329141290338,0.0898700075508931,1.0670895103380125,0.009935552133163404,0.7925916369528592,0.002888947096805669,3.1865801248699266,0.13668486708417207,2.5724463904794455,0.2965773824962179,0.822794697316751,0.004303222967009363,0.3804431633631743,0.00022441232556946484,0.8920357622485163,0.006829032187180371,1.3968759758696145,0.025398308911138465,1.1607897331841455,0.04026388683604777
0.7850000000000001,0.026816719409642673,9.322696334540262e-24,0.37408216424434554,0.0006501036106000923,2.2820336650631576,0.07911741668810465,1.0145508837929802,0.008726387998268238,0.7682306141358172,0.00253744610809908,3.1675637686284417,0.12043874896404944,2.476667197544235,0.2610905116890217,0.7995317962329317,0.004010288921387931,0.3594396438442737,9.263214736688644e-05,0.8942485852085748,0.006457939005595128,1.3945629756993791,0.02326129700867346,1.1588634464436878,0.03847391123679467
0.79,0.023859581658625055,4.8351723381082654e-26,0.35233745815577305,0.0005544980223486463,2.2110385151331817,0.06935734085816328,0.9638702977728327,0.007597307418816501,0.7441211406992976,0.002274693323082007,3.1436957174556364,0.10745729184245409,2.378202950589609,0.22882860412249006,0.7760640986129159,0.0037927819007448635,0.3390935509199911,4.304697519702183e-05,0.8970631837024636,0.006229678910132549,1.3922406551391064,0.02139669420332146,1.1567691471292172,0.03664965657282624
0.7949999999999999,0.02148453289057207,1.87800438184376e-28,0.33193871617294174,0.000476759604416076,2.138803503615752,0.06063254438269475,0.9149757789258611,0.006554871441211692,0.7205012363378556,0.002075426218034243,3.117139508953657,0.09713690793880164,2.278168987597619,0.19966284057896982,0.7523875148826704,0.003580445787555857,0.3194147003462961,5.16717843493995e-05,0.9004961198218935,0.006114500379043376,1.3899649491748116,0.019902416451422465,1.1544370421805814,0.03483494418201743
0.8,0.019593392881995908,5.462550535960952e-31,0.312881178685572,0.00042309603275676586,2.0656664823278774,0.052971340519092656,0.8675838391859853,0.005603702474173244,0.6975853877592556,0.0019175581158104454,3.0899746307819798,0.0884355264350522,2.1773626712938627,0.17345259587430129,0.7285057259274818,0.003369095519241628,0.3004056496310337,0.00010825835477620872,0.9045617389198468,0.006040453637060623,1.3878170081416181,0.018810951258711017,1.1517993045372497,0.03307718470570558
0.8049999999999999,0.018034171423408015,1.189894775771034e-33,0.29508801653749184,0.0003877063246721528,1.9919244039622295,0.04633371824962318,0.8212800944090518,0.004737404025611624,0.6755317121782162,0.0017933941977850577,3.0635689524226772,0.08061430491096173,2.07626316018313,0.15003700452475638,0.704438753154461,0.003204001310497026,0.282062245302388,0.00020449277289772279,0.9092723261276315,0.005928006122357236,1.3858987374059268,0.018079010451748423,1.148791173545961,0.03141922601391661
0.81,0.016644938370613264,1.941046194155369e-36,0.2784195890365749,0.0003571860264190368,1.9178326457431525,0.04059486990324292,0.7756401306553711,0.003939500288099831,0.6544180394172361,0.0017055215439815642,3.0381861810172186,0.07334324942033041,1.9751132878492508,0.12923445055997018,0.680229967863523,0.003104349099040137,0.2643763789250124,0.00031092184180087974,0.9146384191985628,0.0057190728242091406,1.3843256680841727,0.01759100195122714,1.145351757603261,0.02988968702555959
0.815,0.015296114220731806,2.371250349158039e-39,0.2626971186277806,0.000324434669509545,1.8436268860844607,0.035574117915794685,0.7303459838385273,0.0032024311496133165,0.634230959028645,0.0016538629521001915,3.012938704817311,0.06639389011694562,1.8740480531917132,0.11085372481596464,0.6559486495616834,0.003017168365744224,0.24733936103131915,0.00037652139784039035,0.9206693892835696,0.0053906510522314195,1.3832185341068006,0.017186086934188605,1.141424555395633,0.028495687849046852
0.8200000000000001,0.013912574154164215,2.1693676918833684e-42,0.24773083196333098,0.0002974494792348648,1.7695622042704062,0.031090163986845346,0.6852612753978641,0.002545547802674141,0.6148691471283606,0.0016262553190061523,2.9860738998237326,0.05954877445362422,1.7732210722069364,0.0947100622887883,0.6316864515165341,0.0028521529797319437,0.2309444256435766,0.00036282475638699767,0.9273743745363828,0.0049575014970709265,1.3826950645367728,0.016708314308401622,1.1369577200104537,0.027221769479595353
0.825,0.012471936572008553,1.4862886163695756e-45,0.23334311771454483,0.0002945767262802854,1.695956882954929,0.027010793714238198,0.640449637100371,0.0020083521654184647,0.5961594449866127,0.001599439564665079,2.9554738499401494,0.05276200847451299,1.6728872831819301,0.08063427809634681,0.6075477784694383,0.002557916516759747,0.21518754418567193,0.0002781883201243823,0.9347636013994255,0.0044686508858938325,1.382863302860653,0.016062313879373083,1.1319040883455351,0.026036503740522524
0.8300000000000001,0.010988016450584507,7.625834195754697e-49,0.21938189218786286,0.000330000366131498,1.6232223343313068,0.023273398661744518,0.5961440173529567,0.0016220449900380873,0.5778819649951308,0.0015469775449041788,2.9191958086807865,0.04620606615890609,1.5734258143985964,0.06846789322186381,0.5836357301092038,0.0021605741267781593,0.2000666002032612,0.0001697120432422517,0.9428500605891451,0.0039954478832590415,1.3838173231806208,0.015247595221197657,1.1262209861002868,0.02490478312382531
0.835,0.009492462983529898,2.9301225768527032e-52,0.20572504497234065,0.00040049911621386483,1.551860409335179,0.019873414870582046,0.5526880696349414,0.0013863119775224472,0.5597994255562705,0.001448245809650041,2.875895951745456,0.04017289111269104,1.475317403632134,0.05804766380387379,0.5600365637264145,0.0017364889032232132,0.18557967439803108,8.237927564521129e-05,0.9516514267990354,0.0036087848642025566,1.385635668111341,0.014351954534848279,1.1198697982741268,0.02380087797047065
0.8400000000000001,0.00802305630814359,8.431375712520672e-56,0.19228056878526475,0.0004827218760640704,1.4824183617313895,0.016835299105605144,0.5104714479086964,0.0012700159592752497,0.5416860039955359,0.001297027525024171,2.825042133667834,0.03500441918771746,1.3791080321005864,0.049190958574179565,0.5368062830275191,0.001359301869459797,0.17172345138174402,3.181667488808292e-05,0.9611920313912021,0.0033524414041247144,1.3883823364004153,0.013504963828811443,1.1128152712972852,0.02271671609419347
0.845,0.006619285458238592,1.8168761312748043e-59,0.17898734688960277,0.0005428211938071158,1.4154082412708322,0.0141843986255632,0.469872393504378,0.0012278296676321587,0.5233519016603497,0.0011073861874944045,2.76689873850331,0.030978063761798496,1.2853848095393026,0.04169297678463852,0.5139627491330013,0.0010690757431046016,0.15849253392344947,9.777394177364888e-06,0.9715046239091997,0.003226893270752039,1.3921098173015505,0.012813178610452062,1.1050244925400001,0.02166194952338976
0.8500000000000001,0.005320865615251973,2.932016567756876e-63,0.1658190530353203,0.0005527062721690119,1.3512145148841401,0.011929551426298578,0.4312112597864073,0.0012141609436853076,0.5046610362675736,0.000909897443801794,2.7023307766274303,0.02805578374057791,1.194767476878827,0.03533872735019594,0.49148556901007173,0.000872617133081852,0.14587989913589566,2.3906883799739656e-06,0.9826315980049911,0.0031932410965926908,1.396863555789121,0.012307994610438897,1.0964654838560952,0.020656175908994403
0.855,0.004165134633870462,3.543412753004846e-67,0.15278993829490037,0.0005034197742623331,1.2900223316876505,0.010055771360808515,0.39471400270629636,0.0011893061701434757,0.4855404213060728,0.0007364693803959403,2.632510135182074,0.025765983724930473,1.1078965037124973,0.029923415988774408,0.4693241252855435,0.0007575496012692648,0.13387814116387664,4.651085568880552e-07,0.994625315752813,0.0031937621196792155,1.402687316096265,0.01193089064649106,1.0871053553959833,0.019717202701863383
0.8600000000000001,0.0031824484700101316,3.2069433714046155e-71,0.13995843137899494,0.00040810184926137137,1.231793252685627,0.00852283945909889,0.36048656685185326,0.0011258172906470818,0.4659807381128391,0.0006049461204097055,2.558610655853575,0.02350711100204011,1.025393142037891,0.025270889415824137,0.4474119284270153,0.0007054182991478336,0.1224807901416526,7.199746426751332e-08,1.007547145512149,0.0031762583286343384,1.4096291090939226,0.011562556483360523,1.0769079994421442,0.018850722589255103
0.865,0.0023911414355778384,2.1735771599069383e-75,0.12742389087939396,0.0002936514731711479,1.1762966815131528,0.007268952686367975,0.32850569003238644,0.001016805256948374,0.4460284715897137,0.0005162148483861499,2.4815587402642314,0.021031172542743927,0.9477822564117749,0.021242778953458302,0.42568364997566466,0.0006982816251603116,0.11168301477122905,8.867712099902086e-09,1.021464836098066,0.003110339283701189,1.4177475497706091,0.011080881827781094,1.0658313631291942,0.01804564163808391
0.8700000000000001,0.001793943407827056,1.1032477639534663e-79,0.11531387305293622,0.00018715759686384442,1.1231821704381313,0.006221517833945934,0.2986330820105417,0.0008762533224570064,0.4257709439849925,0.00046196752364997904,2.401878954859311,0.018558125261803407,0.8753949977054815,0.017737487812532066,0.4040903702580913,0.0007169112003619049,0.10148135778558777,8.690354268825553e-10,1.0364478878117358,0.002990779187774764,1.427118606102758,0.010418765913078096,1.0538244205592555,0.017276405908229858
0.875,0.0013769477706111494,4.193583292516613e-84,0.10376307427825981,0.00010544417896395553,1.0720620188690912,0.005314198515165242,0.27065482192107543,0.0007262276524381749,0.40531667190241105,0.000430805840595642,2.319650698697848,0.016411119499760388,0.8082881592046541,0.014683100618878831,0.38260910941254767,0.0007347661600620114,0.09187262813901312,6.776335343093381e-11,1.0525606534562244,0.002829636376298271,1.437842611619801,0.009593784694174585,1.0408240608709303,0.016510636719212594
0.8800000000000001,0.0011115012742304489,1.1937454085751609e-88,0.09288895024691432,5.241051025152952e-05,1.0225736005496877,0.004502949788168956,0.24433796356530005,0.0005816284784726077,0.38477446907403257,0.0004079786526871115,2.2345696516017015,0.014633564239909936,0.7462176775446532,0.012029060092561255,0.3612445124693324,0.0007194585120618528,0.08285244822211994,4.204204291810193e-12,1.0698530152286005,0.00264338015704489,1.4500511060672623,0.008697263803916533,1.0267522065588586,0.01571863297015304
0.885,0.00095886639468452,2.5447925133853042e-93,0.08277104681165427,2.2938995039149756e-05,0.9744063105832442,0.003771587683692294,0.2194876539150365,0.0004464570905826214,0.364235226593739,0.0003762345074982083,2.1460820155445397,0.012979321403517277,0.6886845920828907,0.009739160414513537,0.34002306290124684,0.0006480327741937447,0.07441406355664147,2.0754116247323086e-13,1.0883486418084658,0.002443783237872823,1.463912551330076,0.00785121294021459,1.0115135599588072,0.014881321527372643
0.8900000000000001,0.0008768376917516192,4.062629952086427e-98,0.07344022446989922,8.825517506684637e-06,0.9272992089176286,0.003123397887071574,0.19598642723604282,0.0003215643699876236,0.343759964020525,0.00032339646366189533,2.053541280693599,0.011182597322364167,0.6350433653341455,0.007785929658632315,0.3189825542068394,0.0005248331830627446,0.06654783607816293,8.151850214654447e-15,1.1080310378576528,0.00223888579105768,1.4796352932310073,0.007156370870101439,0.9949944286532972,0.013994532013507555
0.895,0.0008267630893428142,4.857092530168067e-103,0.06488052636437427,2.9802695587156276e-06,0.8810290507736911,0.0025650357580533877,0.17380435053829135,0.00021183153855376883,0.3233764572540578,0.00025053474412475,1.9563448980671567,0.009182929707061794,0.5846390497082359,0.006145706450151053,0.29816093566454654,0.0003835988197419326,0.059241469124154476,2.5476493319667977e-16,1.128827855068683,0.0020418806747012166,1.4974653938046834,0.0066563988575881064,0.9770630877929954,0.013069077058145638
0.9000000000000001,0.0007791353147449223,4.348702634540692e-108,0.0570419927869934,8.82181443060292e-07,0.8354065296750143,0.002094039333359926,0.15298062133040202,0.00012484864242117368,0.3030847737932666,0.00017125553388381608,1.8540410514047398,0.007135323782091138,0.536931201003293,0.004794419793098453,0.2775885930760564,0.0002696404178983581,0.052480645820456896,6.335116722075825e-18,1.1505942321718965,0.0018777574246778498,1.5176762799978791,0.006332660927224875,0.9575720885985544,0.012127281609749846
0.905,0.0007164101038585043,2.915796896133961e-113,0.04985925162456723,2.2865461233778496e-07,0.7902844854503145,0.0016973800507880967,0.13358767137442015,6.481439100232342e-05,0.2828699365622656,0.00010206606228640225,1.7464248593673892,0.005272603550424515,0.4915701505600842,0.003704833079584487,0.2572866848135149,0.00021556051036419497,0.04624958972117108,1.2534329426637442e-19,1.173096253179188,0.0017783876105413345,1.5405467382421536,0.006127406051491087,0.936362813708982,0.011197138945589461
0.9100000000000001,0.0006327731894612425,1.4640943022734796e-118,0.043269577583691946,5.184908835486897e-08,0.7455675749416546,0.0013593394591918271,0.11569305493081779,2.9346240948725964e-05,0.26271832811102946,5.2703149393749975e-05,1.6336389309222719,0.003768099479045877,0.44840972367991716,0.0028458429556290467,0.23727188767571827,0.0002257044449201194,0.04053116712098131,1.9732363203947506e-21,1.1959959289839888,0.0017664646125139956,1.5663238848898406,0.005979125011317498,0.9132724152028184,0.010305431522352202
0.915,0.0005316101841207245,5.5054782990047335e-124,0.037225430475045486,1.0278653605930239e-08,0.7012098935984611,0.0010704519871304425,0.09933180656634177,1.1519978615213766e-05,0.2426338054474058,2.350206427406662e-05,1.5162577880688628,0.002675250529982143,0.40746150059792385,0.002183553587957494,0.21756565453956248,0.00027511437508929943,0.03530648657451664,2.4716593171677117e-23,1.2188393758356555,0.0018386550217642155,1.5951686511948742,0.005849530628143219,0.8881430611043415,0.009471242958104106
0.9199999999999999,0.0004218853959923926,1.550369739429104e-129,0.03169926021677408,1.780424192164495e-09,0.6571971468848321,0.0008300606370674486,0.08449541153209185,3.90723274102249e-06,0.22264995448508426,9.03611951327096e-06,1.3953051491847042,0.0019401403598989847,0.3688122407184425,0.0016831643932984758,0.19820463652494066,0.00032221785601381156,0.030554328624068726,2.4633698990683587e-25,1.241050034636688,0.001960364947323235,1.6270833019217479,0.005729000164677379,0.8608331783952532,0.008701343645158618
0.925,0.0003144578158810425,3.269563184026524e-135,0.026681203821194235,2.693475681189361e-10,0.6135243608413969,0.0006413549899981437,0.07113670322022278,1.1427231776510323e-06,0.20283624300978537,2.993026725234275e-06,1.2721631438314995,0.0014591224189205942,0.332534139385895,0.0013107804659235338,0.17924872206801332,0.0003306713873882444,0.026250939583521284,1.953449389091404e-27,1.261928793457836,0.0020774126669451955,1.6618236901369023,0.005621652569546654,0.8312301368931695,0.007988739646060755
0.9299999999999999,0.0002189723857652886,5.163669163940368e-141,0.02217215230537672,3.557598678284687e-11,0.5701866810193473,0.0005037494146701467,0.05918520237741564,2.8785219668747544e-07,0.18329755193370995,8.53720428759925e-07,1.1483846237407653,0.0011428933612726718,0.29861621869676336,0.0010348644026353783,0.1607841487760309,0.00028885460680166665,0.022370616362439453,1.2325547217735904e-29,1.280662692957329,0.00213847713000494,1.698803209254424,0.0055237530135361,0.7992635931335323,0.007315015038549241
0.935,0.00014173712682494515,6.107188255398845e-147,0.018175212278223055,4.101478393905606e-12,0.5271937964297326,0.000408666932166982,0.04856530222690717,6.241193793832458e-08,0.1641681316169457,2.0965711726480456e-07,1.0254782272447345,0.0009461281164250525,0.26693585035622946,0.0008275443890935593,0.14292086978893354,0.00021307779203872664,0.01888713085774554,6.187878365123721e-32,1.2963434763376893,0.0021145296405167984,1.7370002391262656,0.005412583554424043,0.7649185311864883,0.00665601968338447
0.94,8.488271556766078e-05,5.409267128914305e-153,0.01468811538014551,4.126433722821978e-13,0.48460261477666267,0.0003413300535325055,0.039210128066726795,1.1643104365721237e-08,0.14560201857699057,4.4325016327819035e-08,0.9047579161491157,0.0008530676220692246,0.2372754427090068,0.0006659564496882531,0.12578510976528365,0.00013244969263934118,0.015775583682500028,2.4717744520427422e-34,1.3079965832326341,0.0020042252542084764,1.7748853872663093,0.005255326566816013,0.728246921074825,0.005989326881735375
0.9450000000000001,4.68385825485675e-05,3.587978020400857e-159,0.011698162714432301,3.6223640348785916e-14,0.4425490402721916,0.0002865511098993755,0.03106647031238538,1.868425226242432e-09,0.1277621744915072,8.066998279842325e-09,0.7873187942789996,0.0008416699595369903,0.2093750453231216,0.0005333780506944423,0.1095092082925575,6.933820135009397e-05,0.013013981809213829,7.85610758948495e-37,1.3146203055345893,0.0018257471788263675,1.810387758937788,0.005032906253362327,0.689376884555671,0.005301209755239726
0.95,2.3731135673127454e-05,1.7822775730960448e-165,0.009180270888966554,2.7742124622587104e-15,0.40125734001429275,0.0002342605671923625,0.02409011900380187,2.57888199300207e-10,0.11081015922425394,1.2638282965826653e-09,0.674139467721784,0.0008571146026433568,0.18300136667365582,0.0004195995079414352,0.094221111651526,3.05659402527421e-05,0.01058386514279692,1.9867239092614155e-39,1.315233786071508,0.0016050264845098611,1.8409195051319982,0.004761054065619304,0.6485183265040544,0.004591003087856658
0.9550000000000001,1.100839554166445e-05,6.630024511558627e-172,0.007097854217130543,1.853436080591359e-16,0.3610162543665839,0.0001815819948702751,0.018234798916761594,3.061275800091275e-11,0.09489731429528783,1.7044015419840763e-10,0.566252883739183,0.0008238439589749787,0.15801040154586288,0.00032012808596989405,0.08003532095632927,1.1345641696993537e-05,0.00846965637562938,3.997598068994242e-42,1.3089314486240273,0.0013687581892068473,1.8634739001437577,0.0044900230924135275,0.6059641645386725,0.003871613261420289
0.96,4.664851038854261e-06,1.8470095847648105e-178,0.005405729072890072,1.0801275894049578e-17,0.32212844643449573,0.00013109922803320901,0.013440110028247841,3.1251353558824766e-12,0.0801575874992092,1.9786129939899563e-11,0.46489615244834465,0.0006963158369406189,0.13438496207308692,0.00023434567830930134,0.06704612298052291,3.546025075473707e-06,0.0066569102678310415,6.400180870880403e-45,1.2949404290298872,0.0011419748807949604,1.8748037584691362,0.0042784563653369976,0.5620865667762309,0.0031662474136630006
0.9650000000000001,1.8025957497578038e-06,3.8533405051485274e-185,0.004053988033800076,5.490457975594525e-19,0.28485435366214384,8.724870599309774e-05,0.0096235575020871,2.743587471071768e-13,0.06670159087508917,1.977213563237736e-12,0.37155210437949854,0.0004967939546994446,0.11223769407122103,0.00016325291396422113,0.05532300529780403,9.331999683073591e-07,0.005130060804435761,8.152989456580836e-48,1.2726767744628975,0.0009452266876457989,1.8716746946257534,0.004156581473514024,0.5173279731320343,0.0025026272319781766
0.97,6.34344583992375e-07,6.020323791662693e-192,0.00299184889956426,2.4342221521295272e-20,0.24937541911056219,5.322010986570311e-05,0.006679375627128598,2.0713113577163776e-14,0.05461140449997785,1.7007850949356722e-13,0.2878306920892074,0.00029312799236564383,0.09178086833948108,0.00010758045030747459,0.04490765440645299,2.0678901469074262e-07,0.0038704301710428815,8.263671153225955e-51,1.2417957268817903,0.0007897747702302258,1.8511732990077598,0.004103169718492178,0.47218710247551104,0.0019065949169245924
0.9750000000000001,2.030865385650466e-07,7.043954384715103e-199,0.002170768039980178,9.412744685887826e-22,0.21579331482437536,2.9664928419545052e-05,0.0044838608259330035,1.344758759020222e-15,0.04393596298274884,1.2593548390497801e-14,0.21520125145780913,0.00014163885200210724,0.07327280404253288,6.677824117158551e-05,0.03581196162242811,3.858335211337018e-08,0.0028551280719472005,6.664394305444769e-54,1.2022314131262253,0.0006742727490731056,1.811036480897706,0.004051521924918291,0.427200597689332,0.0013969402215999705
0.98,5.910704749312994e-08,6.172021689833738e-206,0.0015464950673367514,3.174434180445898e-23,0.1841655165362466,1.5086281932275226e-05,0.0029047847923662482,7.507810494345685e-17,0.03468737079266398,8.026929401699431e-16,0.1546572525317195,5.577982069711718e-05,0.05695526003360297,3.8929674540006045e-05,0.028016863479023494,6.0616683048980285e-09,0.0020571247037058614,4.2764151090268583e-57,1.154221783885897,0.0005865318448951281,1.74995823188981,0.003920086310457141,0.38292138616935706,0.0009826139436399422
0.9850000000000001,1.5629920843478545e-08,4.0499771757866575e-213,0.001080097431264626,9.336893004150874e-25,0.1545611903973892,6.994263462193488e-06,0.0018118114235445388,3.6045466957891884e-18,0.026838906538036673,4.404061204993696e-17,0.10643839117421536,1.7859257425654157e-05,0.04299642361244279,2.1270154679335083e-05,0.021472319897334613,8.018702336438206e-10,0.00144638889215241,2.183386086292893e-60,1.0983156671653265,0.0005100151093870388,1.667826814655644,0.0036490403668881996,0.3398951841266362,0.0006625811113167678
0.99,3.753650509909425e-09,1.9901780461386964e-220,0.0007382015389671107,2.39507085468339e-26,0.12711195314165183,2.954896342748164e-06,0.0010854289946683011,1.4881803001773084e-19,0.02032557505852096,2.0799829919309174e-18,0.06992119096480777,4.642034899933625e-06,0.03145121603030444,1.0875911544430212e-05,0.016098996027275533,8.93173290017467e-11,0.0009916951766778912,8.869777671878573e-64,1.0353602483412612,0.0004315101681580031,1.5658506744251777,0.003224091963363094,0.29863680251562574,0.00042777076039420827
0.9950000000000001,8.184601096457419e-10,7.323952349408314e-228,0.0004927584804475775,5.358085551854223e-28,0.10203326838468674,1.1373398310132718e-06,0.0006230267485051486,5.283569846397087e-21,0.01504777688407608,8.456073267838864e-20,0.0437208921344397,9.785399040354826e-07,0.02224568849286274,5.1987923274662416e-06,0.011792116149029594,8.376972164798552e-12,0.0006625975360029524,2.8669917425522884e-67,0.9664690127069689,0.00034619472805171557,1.4465452007873227,0.0026790781768884354,0.2596079851756087,0.0002641405387210223
1.0,1.619905521072071e-10,2.01842823318034e-235,0.00032058945051420686,1.0453763781692417e-29,0.07960327560602119,3.987844772195369e-07,0.00034178793419953964,1.61311764135076e-22,0.010878080418659803,2.9592400552028115e-21,0.025961265372688974,1.6716030522685955e-07,0.015186373652012372,2.321324865932926e-06,0.008427541460029801,6.6154307500047e-13,0.0004311337961341475,7.373465671408974e-71,0.8929719937575061,0.0002580636515752214,1.3135727996797273,0.0020803293734667438,0.22319840859478982,0.0001558465953802685


==> data/pairwise_energy_profiles.txt <==
supervised_resnet50_step,supervised_resnet50_pos_mean,supervised_resnet50_pos_upper,supervised_resnet50_pos_lower,supervised_resnet50_neg_mean,supervised_resnet50_neg_upper,supervised_resnet50_neg_lower,simclr_resnet50_step,simclr_resnet50_pos_mean,simclr_resnet50_pos_upper,simclr_resnet50_pos_lower,simclr_resnet50_neg_mean,simclr_resnet50_neg_upper,simclr_resnet50_neg_lower,byol_resnet50_step,byol_resnet50_pos_mean,byol_resnet50_pos_upper,byol_resnet50_pos_lower,byol_resnet50_neg_mean,byol_resnet50_neg_upper,byol_resnet50_neg_lower,barlow_twins_resnet50_step,barlow_twins_resnet50_pos_mean,barlow_twins_resnet50_pos_upper,barlow_twins_resnet50_pos_lower,barlow_twins_resnet50_neg_mean,barlow_twins_resnet50_neg_upper,barlow_twins_resnet50_neg_lower,vicreg_resnet50_step,vicreg_resnet50_pos_mean,vicreg_resnet50_pos_upper,vicreg_resnet50_pos_lower,vicreg_resnet50_neg_mean,vicreg_resnet50_neg_upper,vicreg_resnet50_neg_lower,dino_resnet50_step,dino_resnet50_pos_mean,dino_resnet50_pos_upper,dino_resnet50_pos_lower,dino_resnet50_neg_mean,dino_resnet50_neg_upper,dino_resnet50_neg_lower,lejepa_resnet50_step,lejepa_resnet50_pos_mean,lejepa_resnet50_pos_upper,lejepa_resnet50_pos_lower,lejepa_resnet50_neg_mean,lejepa_resnet50_neg_upper,lejepa_resnet50_neg_lower,swav_resnet50_step,swav_resnet50_pos_mean,swav_resnet50_pos_upper,swav_resnet50_pos_lower,swav_resnet50_neg_mean,swav_resnet50_neg_upper,swav_resnet50_neg_lower,resa_resnet50_step,resa_resnet50_pos_mean,resa_resnet50_pos_upper,resa_resnet50_pos_lower,resa_resnet50_neg_mean,resa_resnet50_neg_upper,resa_resnet50_neg_lower,hypersolid_maxpool_norm_resnet50_step,hypersolid_maxpool_norm_resnet50_pos_mean,hypersolid_maxpool_norm_resnet50_pos_upper,hypersolid_maxpool_norm_resnet50_pos_lower,hypersolid_maxpool_norm_resnet50_neg_mean,hypersolid_maxpool_norm_resnet50_neg_upper,hypersolid_maxpool_norm_resnet50_neg_lower,hypersolid_maxpool_resnet50_step,hypersolid_maxpool_resnet50_pos_mean,hypersolid_maxpool_resnet50_pos_upper,hypersolid_maxpool_resnet50_pos_lower,hypersolid_maxpool_resnet50_neg_mean,hypersolid_maxpool_resnet50_neg_upper,hypersolid_maxpool_resnet50_neg_lower,hydes_resnet50_step,hydes_resnet50_pos_mean,hydes_resnet50_pos_upper,hydes_resnet50_pos_lower,hydes_resnet50_neg_mean,hydes_resnet50_neg_upper,hydes_resnet50_neg_lower
0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.01010101,0.00011132813,0.0003161829,-9.352666e-05,0.000117187505,0.0003257242,-9.134918e-05,0.01010101,0.00012597657,0.00034183665,-8.988351e-05,0.00012597657,0.0003396162,-8.766308e-05,0.01010101,0.00010644532,0.00030805048,-9.5159856e-05,0.000121093755,0.0003319589,-8.97714e-05,0.01010101,0.00010644532,0.00030805048,-9.5159856e-05,9.8632816e-05,0.00029467396,-9.7408316e-05,0.01010101,0.000104492196,0.00030474944,-9.576505e-05,0.00012207031,0.0003335023,-8.936167e-05,0.01010101,8.398438e-05,0.00026825216,-0.00010028341,0.000104492196,0.00030474944,-9.576505e-05,0.01010101,0.000113281254,0.00031938916,-9.2826645e-05,0.00011621094,0.00032414997,-9.1728085e-05,0.01010101,0.00010742188,0.0003096906,-9.484683e-05,0.000113281254,0.00031938916,-9.2826645e-05,0.01010101,0.00011230469,0.0003200969,-9.5487536e-05,0.000109375,0.00031295023,-9.420022e-05,0.01010101,9.570313e-05,0.0002895354,-9.812915e-05,0.00011816407,0.00032955996,-9.323182e-05,0.01010101,9.8632816e-05,0.00029467396,-9.7408316e-05,0.000108398446,0.00031132382,-9.452692e-05,0.01010101,0.00010742188,0.0003096906,-9.484683e-05,0.00011816407,0.00032729213,-9.096401e-05
0.02020202,0.0001904297,0.00044967898,-6.88196e-05,0.00022460938,0.00048500573,-3.5786958e-05,0.02020202,0.00019335939,0.0004457512,-5.9032434e-05,0.0002060547,0.00046253763,-5.042825e-05,0.02020202,0.00016113282,0.0003988912,-7.6625554e-05,0.00017480469,0.00041492592,-6.531652e-05,0.02020202,0.00017968751,0.0004211652,-6.179015e-05,0.00018457032,0.00043119636,-6.205571e-05,0.02020202,0.00016992188,0.0004065726,-6.672884e-05,0.00022265626,0.00047734255,-3.2030017e-05,0.02020202,0.00011914063,0.00033111544,-9.2834176e-05,0.00017285156,0.00040838541,-6.268227e-05,0.02020202,0.00017089845,0.00040583225,-6.403537e-05,0.00018164063,0.00042165263,-5.8371355e-05,0.02020202,0.00017285156,0.00040838541,-6.268227e-05,0.00022070314,0.00047333667,-3.1930394e-05,0.02020202,0.0001953125,0.00044808944,-5.7464422e-05,0.00021679689,0.00047279045,-3.9196646e-05,0.02020202,0.00018164063,0.0004196576,-5.637633e-05,0.00020898439,0.00047320547,-5.5236684e-05,0.02020202,0.00013476564,0.00035949386,-8.996259e-05,0.0002138672,0.00046577302,-3.803862e-05,0.02020202,0.00017089845,0.00041184435,-7.004745e-05,0.00023339844,0.0004850012,-1.8204315e-05
0.030303031,0.00036914065,0.0006872603,5.1021023e-05,0.0004384766,0.00073772407,0.00013922912,0.030303031,0.00038769533,0.00070094364,7.4447016e-05,0.00045214847,0.00075493165,0.00014936528,0.030303031,0.000265625,0.00054699706,-1.5747035e-05,0.00037988284,0.00068274164,7.702407e-05,0.030303031,0.0002998047,0.0005747222,2.488718e-05,0.00038281252,0.0006763276,8.929742e-05,0.030303031,0.00031933596,0.0006099696,2.8702343e-05,0.0004482422,0.0007441568,0.00015232767,0.030303031,0.00019433595,0.00044692232,-5.82504e-05,0.0003388672,0.0006186673,5.9067097e-05,0.030303031,0.00026171876,0.00053476536,-1.1327851e-05,0.00034472658,0.0006358847,5.3568423e-05,0.030303031,0.0003212891,0.00060810434,3.4473836e-05,0.00044433595,0.0007247897,0.00016388219,0.030303031,0.0003623047,0.0006646592,5.9950195e-05,0.00045507815,0.000757409,0.00015274726,0.030303031,0.00029882815,0.00060354697,-5.8906444e-06,0.00048632815,0.0007857302,0.00018692613,0.030303031,0.00023437501,0.000512995,-4.4244982e-05,0.00042382814,0.00072741817,0.00012023811,0.030303031,0.00030859376,0.0005968766,2.0310923e-05,0.00048828125,0.0007763258,0.00020023668
0.04040404,0.0006699219,0.0010016715,0.00033817234,0.000819336,0.001124391,0.000514281,0.04040404,0.0006542969,0.0009913171,0.0003172767,0.00079980475,0.001097198,0.0005024115,0.04040404,0.0004589844,0.00079600455,0.00012196426,0.0006542969,0.00097088993,0.00033770382,0.04040404,0.0005449219,0.0008755658,0.00021427797,0.00069238286,0.0009915028,0.00039326292,0.04040404,0.0005791016,0.00092554186,0.0002326614,0.0008105469,0.0011132812,0.0005078126,0.04040404,0.00034570313,0.0006430083,4.8397982e-05,0.0006025391,0.0008801492,0.00032492905,0.04040404,0.00044726566,0.00078020897,0.00011432232,0.00058886723,0.0009021155,0.00027561898,0.04040404,0.0005878907,0.00093397975,0.00024180161,0.00081835943,0.001112556,0.0005241629,0.04040404,0.0006640625,0.0010031983,0.0003249267,0.0008476563,0.0011588964,0.0005364162,0.04040404,0.00053125,0.00092073076,0.0001417693,0.0008583985,0.001162326,0.0005544711,0.04040404,0.0004228516,0.0007816782,6.402499e-05,0.0007890625,0.0010870917,0.0004910333,0.04040404,0.0005566407,0.00093118765,0.00018209367,0.00086621096,0.0011651906,0.0005672313
0.05050505,0.0010595703,0.0014305033,0.0006886373,0.0012470704,0.0015524253,0.00094171544,0.05050505,0.001008789,0.0014059645,0.0006116136,0.0012685547,0.0015790632,0.0009580462,0.05050505,0.0006933594,0.001078947,0.00030777178,0.0010185548,0.001357762,0.00067934755,0.05050505,0.00083789066,0.0012307505,0.0004450309,0.0011201173,0.0014225221,0.00081771245,0.05050505,0.0009052735,0.00131283,0.0004977169,0.001294922,0.0016033114,0.0009865325,0.05050505,0.00056250003,0.00092688214,0.00019811792,0.00093066413,0.0012321215,0.00062920677,0.05050505,0.00069726567,0.0010744818,0.00032004958,0.00092382816,0.001270589,0.0005770674,0.05050505,0.0009267579,0.0013172595,0.00053625624,0.0012675782,0.0015828065,0.0009523499,0.05050505,0.0010185548,0.0014013508,0.00063575874,0.0013261719,0.0016438714,0.0010084724,0.05050505,0.0008222657,0.0013589629,0.00028556847,0.0013750001,0.0016861786,0.0010638216,0.05050505,0.00063769537,0.0011171974,0.00015819329,0.0012451173,0.0015552812,0.00093495334,0.05050505,0.000875,0.0013585554,0.00039144472,0.0013652345,0.0016765047,0.0010539643
0.060606062,0.0015605469,0.0019900082,0.0011310858,0.0018466797,0.0021486557,0.0015447036,0.060606062,0.0014785157,0.001956736,0.0010002953,0.0018798829,0.0022050575,0.0015547082,0.060606062,0.0009970703,0.0014624093,0.0005317314,0.0014833985,0.0018778368,0.0010889602,0.060606062,0.0012041016,0.001663409,0.00074479415,0.0016406251,0.0019797606,0.0013014895,0.060606062,0.0013369141,0.0018747677,0.0007990606,0.0018857423,0.0022136387,0.0015578457,0.060606062,0.0007861329,0.0012067071,0.00036555866,0.0013457031,0.0016623205,0.0010290858,0.060606062,0.0010244141,0.0014928577,0.0005559704,0.0013750001,0.0017735236,0.0009764766,0.060606062,0.0013613282,0.0018722897,0.0008503667,0.001857422,0.002165304,0.0015495399,0.060606062,0.0014921876,0.0019757743,0.0010086009,0.0019228517,0.0022385982,0.0016071051,0.060606062,0.0011826173,0.0019008913,0.00046434317,0.0020205078,0.0023454828,0.0016955328,0.060606062,0.0009365235,0.0015841685,0.00028887845,0.0017939454,0.0021278823,0.0014600086,0.060606062,0.0012666016,0.0019175309,0.0006156723,0.0019833986,0.002326642,0.0016401553
0.07070707,0.002109375,0.0026392443,0.0015795059,0.0025498047,0.0028826664,0.002216943,0.07070707,0.0020029298,0.0026127137,0.0013931459,0.0025625,0.0029167968,0.0022082033,0.07070707,0.0013652345,0.001954091,0.00077637803,0.0020595705,0.0024969776,0.0016221635,0.07070707,0.0016708985,0.0022403097,0.0011014873,0.0022421875,0.002617096,0.0018672788,0.07070707,0.0018544922,0.0025170443,0.0011919402,0.0025839845,0.002927429,0.00224054,0.07070707,0.0010878907,0.0016403212,0.0005354602,0.0018496094,0.0022027472,0.0014964717,0.07070707,0.0013916016,0.001981493,0.0008017101,0.0019101563,0.0023661847,0.001454128,0.07070707,0.0018613283,0.0025165454,0.0012061112,0.002578125,0.0029183838,0.0022378664,0.07070707,0.002040039,0.0026464358,0.0014336423,0.002661133,0.0029803875,0.0023418784,0.07070707,0.0016230469,0.0025847284,0.00066136546,0.0027773438,0.0031065824,0.0024481053,0.07070707,0.0012636719,0.0020891787,0.00043816515,0.0024941408,0.0028824192,0.0021058624,0.07070707,0.0017363282,0.0026167068,0.0008559498,0.002748047,0.0031476074,0.0023484866
0.08080808,0.0027919924,0.0034409605,0.0021430242,0.0033603518,0.0036944128,0.0030262908,0.08080808,0.0026474611,0.0033981944,0.0018967277,0.0033994142,0.0037840595,0.003014769,0.08080808,0.001763672,0.002507633,0.0010197109,0.0026894533,0.0032300875,0.0021488192,0.08080808,0.0021953126,0.0029039069,0.0014867184,0.002982422,0.0034192454,0.0025455987,0.08080808,0.0024404298,0.0033009686,0.001579891,0.0034101564,0.0038019216,0.003018391,0.08080808,0.0014335938,0.0021157744,0.0007514133,0.002451172,0.0028665261,0.002035818,0.08080808,0.0018359376,0.0025579336,0.0011139417,0.0025048829,0.003066109,0.0019436567,0.08080808,0.0024863281,0.0033044778,0.0016681784,0.0033984378,0.0037580437,0.0030388318,0.08080808,0.0026904298,0.0034565649,0.0019242947,0.0035126954,0.003849703,0.003175688,0.08080808,0.0021435549,0.0033793887,0.000907721,0.0036875003,0.0040526656,0.0033223352,0.08080808,0.0016445314,0.0027381696,0.00055089314,0.003288086,0.0037079065,0.0028682656,0.08080808,0.0023027344,0.00343354,0.0011719288,0.0036533205,0.004141034,0.0031656066
0.09090909,0.0035791018,0.004381593,0.0027766104,0.0043291016,0.0046984064,0.003959797,0.09090909,0.0033876954,0.0043347795,0.0024406114,0.0043564457,0.004786552,0.0039263396,0.09090909,0.0022490236,0.0031685962,0.0013294511,0.0034443361,0.004083048,0.0028056242,0.09090909,0.0028154298,0.0037183203,0.0019125395,0.0038242189,0.0043104882,0.0033379497,0.09090909,0.0031357424,0.004196551,0.0020749336,0.00440918,0.004856989,0.0039613713,0.09090909,0.001826172,0.002684825,0.00096751895,0.0031132814,0.003574086,0.002652477,0.09090909,0.0023369142,0.0032493868,0.0014244417,0.003206055,0.0038808095,0.0025313003,0.09090909,0.0031484377,0.004192868,0.0021040076,0.0043720705,0.0047852043,0.003958937,0.09090909,0.0034550782,0.0044392073,0.0024709492,0.0045458986,0.0049158013,0.004175996,0.09090909,0.002725586,0.004304425,0.0011467474,0.004779297,0.00516841,0.004390184,0.09090909,0.0021103516,0.0034905835,0.00073011965,0.0041982424,0.0047010505,0.0036954344,0.09090909,0.0029384766,0.0043668705,0.0015100826,0.004692383,0.0052478,0.004136966
0.1010101,0.004458008,0.0054487623,0.0034672536,0.005415039,0.005825283,0.0050047953,0.1010101,0.004216797,0.0053820917,0.0030515024,0.0054550786,0.0059497626,0.0049603945,0.1010101,0.002801758,0.0039277044,0.0016758115,0.0043027345,0.0050630514,0.0035424174,0.1010101,0.003511719,0.0046030176,0.0024204203,0.004806641,0.0053867823,0.0042264997,0.1010101,0.0038964846,0.0052185995,0.0025743698,0.0055039064,0.0060201976,0.004987615,0.1010101,0.002274414,0.0033240526,0.0012247756,0.003871094,0.0044171866,0.0033250016,0.1010101,0.0029189454,0.004008318,0.001829573,0.0039931643,0.0048105526,0.0031757758,0.1010101,0.0039296877,0.0052250326,0.002634343,0.005458008,0.00592388,0.0049921363,0.1010101,0.004311524,0.005523513,0.0030995347,0.0056855474,0.006095601,0.005275494,0.1010101,0.003419922,0.0054045306,0.0014353134,0.0059833988,0.0064227064,0.005544091,0.1010101,0.0026308596,0.00433841,0.0009233091,0.0052714846,0.005873949,0.0046690204,0.1010101,0.003674805,0.005473995,0.0018756147,0.005883789,0.0065630972,0.005204481
0.11111111,0.0054570315,0.0066467775,0.0042672856,0.0066484376,0.00710974,0.0061871354,0.11111111,0.0051640626,0.00659467,0.0037334552,0.0067138677,0.0072972514,0.006130484,0.11111111,0.0033876954,0.0047554197,0.0020199711,0.0052421875,0.0061673885,0.0043169865,0.11111111,0.004266602,0.0056017935,0.0029314102,0.0058769532,0.0065526045,0.005201302,0.11111111,0.0047675786,0.006380259,0.003154898,0.00675,0.007347427,0.0061525735,0.11111111,0.0027841798,0.0040390906,0.001529269,0.0047216797,0.0053747916,0.004068568,0.11111111,0.003527344,0.004848938,0.00220575,0.0048720706,0.005868154,0.0038759871,0.11111111,0.0048115235,0.006405198,0.003217849,0.006712891,0.0072361655,0.006189617,0.11111111,0.0052500004,0.006722513,0.0037774877,0.006976563,0.007443131,0.006509995,0.11111111,0.004199219,0.006621999,0.0017764387,0.0073544923,0.007857721,0.006851263,0.11111111,0.0031884767,0.0052816663,0.0010952873,0.00647168,0.007178167,0.005765193,0.11111111,0.004506836,0.006705788,0.0023078842,0.0072382814,0.008058392,0.0064181704
0.121212125,0.0065625003,0.007982919,0.005142081,0.008025391,0.008549902,0.0075008804,0.121212125,0.0061826175,0.007886695,0.0044785403,0.008092774,0.008797745,0.007387803,0.121212125,0.004056641,0.005707373,0.0024059087,0.0063037113,0.0074143647,0.005193058,0.121212125,0.0051162113,0.006704853,0.0035275696,0.0070820316,0.00787929,0.0062847733,0.121212125,0.00575293,0.0077076703,0.0037981898,0.008152344,0.008857836,0.007446852,0.121212125,0.0033125002,0.0048125125,0.0018124878,0.0056562503,0.0064213015,0.004891199,0.121212125,0.0042294925,0.0057867765,0.0026722085,0.0058496096,0.0070400136,0.0046592057,0.121212125,0.005770508,0.007676736,0.0038642804,0.00809668,0.008719557,0.007473803,0.121212125,0.006326172,0.008110242,0.0045421026,0.0084296875,0.0089570135,0.007902361,0.121212125,0.0050166016,0.007934993,0.0020982102,0.008944336,0.009541729,0.008346943,0.121212125,0.0038320315,0.0063372944,0.0013267687,0.007817383,0.008673466,0.0069613,0.121212125,0.0053974614,0.008060589,0.0027343328,0.0087871095,0.009793488,0.0077807307
0.13131313,0.007801758,0.0094848415,0.0061186748,0.009564454,0.010174751,0.008954156,0.13131313,0.007339844,0.009371879,0.0053078094,0.00963379,0.010461434,0.008806146,0.13131313,0.004786133,0.006732826,0.0028394395,0.007487305,0.008809315,0.006165295,0.13131313,0.0060507813,0.00793951,0.0041620526,0.008418946,0.009377198,0.0074606934,0.13131313,0.006813477,0.009139658,0.0044872956,0.009705079,0.010542394,0.008867764,0.13131313,0.003917969,0.005682241,0.0021536965,0.0067080082,0.0076090624,0.005806954,0.13131313,0.004994141,0.0068718353,0.0031164465,0.0069365236,0.008331298,0.0055417493,0.13131313,0.0068457033,0.009121303,0.0045701033,0.009673828,0.010392228,0.008955428,0.13131313,0.007528321,0.009650141,0.0054065012,0.010066407,0.010672452,0.009460362,0.13131313,0.0059853517,0.00946661,0.0025040936,0.010694336,0.011389066,0.009999606,0.13131313,0.0045175785,0.0074691763,0.0015659805,0.009294922,0.010313394,0.008276451,0.13131313,0.006414063,0.009596574,0.0032315517,0.010495118,0.011713859,0.009276377
0.14141414,0.009126954,0.011114032,0.0071398756,0.01122461,0.011902575,0.010546644,0.14141414,0.0085654305,0.010943926,0.006186935,0.011307618,0.012285274,0.010329961,0.14141414,0.005577149,0.007834673,0.0033196246,0.008743164,0.0102864085,0.00719992,0.14141414,0.007058594,0.009249016,0.004868172,0.009862306,0.010974337,0.008750274,0.14141414,0.007980469,0.010720316,0.005240621,0.011411133,0.012421899,0.010400368,0.14141414,0.0045820316,0.0066235224,0.0025405409,0.007820313,0.008879302,0.0067613237,0.14141414,0.005837891,0.0080286395,0.0036471416,0.008102539,0.009741387,0.00646369,0.14141414,0.008018555,0.010706849,0.005330261,0.01134961,0.012209924,0.010489296,0.14141414,0.008794922,0.011311719,0.0062781256,0.011835938,0.012553284,0.011118593,0.14141414,0.0070107426,0.011102697,0.0029187878,0.012592774,0.013419384,0.011766164,0.14141414,0.0052646487,0.008731462,0.0017978358,0.010903321,0.012081389,0.009725253,0.14141414,0.0075039067,0.011256899,0.003750915,0.012367188,0.01377632,0.010958056
0.15151516,0.010585938,0.01289224,0.008279636,0.013069336,0.013854729,0.012283944,0.15151516,0.009970703,0.012752261,0.0071891453,0.01319336,0.0143459095,0.01204081,0.15151516,0.006442383,0.009069152,0.0038156135,0.010129883,0.011944129,0.008315637,0.15151516,0.008173829,0.01073925,0.005608408,0.0114609385,0.012761012,0.010160865,0.15151516,0.009237305,0.01241088,0.0060637305,0.013301758,0.014453879,0.012149638,0.15151516,0.005274414,0.007648425,0.0029004028,0.009056641,0.010277901,0.007835381,0.15151516,0.006737305,0.0092484765,0.004226133,0.009382813,0.011310957,0.0074546696,0.15151516,0.009289063,0.012415872,0.006162253,0.013217774,0.014223336,0.012212212,0.15151516,0.010206055,0.013138525,0.0072735846,0.013797852,0.014609541,0.012986164,0.15151516,0.008113282,0.012908207,0.0033183568,0.014715821,0.015676003,0.013755638,0.15151516,0.006095703,0.010101209,0.002090197,0.012700196,0.01410843,0.011291963,0.15151516,0.008735352,0.013116894,0.0043538106,0.014449219,0.016112642,0.012785797
0.16161616,0.0121835945,0.014840026,0.009527163,0.0150781255,0.015985014,0.014171238,0.16161616,0.011447266,0.014674317,0.008220214,0.015229492,0.016570434,0.013888552,0.16161616,0.007379883,0.010402064,0.004357702,0.011660157,0.013762238,0.009558075,0.16161616,0.009370117,0.012315627,0.0064246077,0.013192384,0.014713252,0.011671515,0.16161616,0.010629883,0.014311702,0.006948064,0.015334962,0.01669174,0.013978184,0.16161616,0.006049805,0.008760443,0.0033391672,0.010394531,0.011784639,0.009004423,0.16161616,0.007706055,0.010621976,0.0047901343,0.010763672,0.013003072,0.008524273,0.16161616,0.010680664,0.014289659,0.007071669,0.015259766,0.01644101,0.014078521,0.16161616,0.011736329,0.0151391495,0.008333508,0.015928712,0.01688642,0.014971002,0.16161616,0.009350587,0.014894836,0.0038063372,0.017063478,0.018215958,0.015910998,0.16161616,0.0069912113,0.011599326,0.002383097,0.0146416025,0.016268516,0.013014689,0.16161616,0.01003125,0.015117258,0.0049452432,0.016708009,0.0186766,0.014739418
0.17171717,0.013905274,0.016947292,0.010863257,0.017250001,0.01829637,0.016203633,0.17171717,0.013048829,0.016738368,0.009359289,0.017426759,0.018983586,0.015869932,0.17171717,0.008382813,0.011815529,0.0049500973,0.01328711,0.015705507,0.010868712,0.17171717,0.010672852,0.014051313,0.007294392,0.01506836,0.016821582,0.0133151375,0.17171717,0.012119141,0.016349573,0.007888711,0.017579103,0.019168371,0.015989834,0.17171717,0.0068583987,0.009975908,0.0037408888,0.01181836,0.013413359,0.01022336,0.17171717,0.008762696,0.012082543,0.0054428484,0.012298829,0.014859239,0.009738419,0.17171717,0.012149415,0.01628294,0.00801589,0.01747461,0.018834356,0.016114864,0.17171717,0.013403321,0.017305281,0.00950136,0.018276367,0.019382209,0.017170526,0.17171717,0.0106660165,0.017014416,0.0043176166,0.019572267,0.020877797,0.018266737,0.17171717,0.00794043,0.013199501,0.0026813592,0.016766602,0.018673752,0.014859452,0.17171717,0.011456056,0.017294489,0.005617622,0.019206056,0.021489745,0.016922368
0.18181819,0.01574707,0.019222299,0.012271841,0.019584961,0.020804483,0.018365439,0.18181819,0.014786134,0.018980194,0.010592072,0.019804688,0.02160182,0.018007556,0.18181819,0.009451172,0.013339965,0.00556238,0.015023438,0.017772514,0.012274362,0.18181819,0.012033204,0.015855834,0.008210574,0.017064454,0.019065887,0.015063021,0.18181819,0.013741212,0.018562548,0.008919877,0.01998633,0.02182575,0.01814691,0.18181819,0.007725586,0.011218838,0.0042323335,0.013357422,0.015190741,0.011524104,0.18181819,0.009875,0.013655376,0.006094625,0.013876954,0.016800102,0.010953805,0.18181819,0.0137792975,0.018493567,0.009065029,0.019874025,0.021439344,0.018308707,0.18181819,0.015167969,0.019636314,0.010699625,0.02079297,0.022065766,0.019520175,0.18181819,0.012055664,0.019290304,0.004821025,0.022358399,0.023893652,0.020823145,0.18181819,0.008969727,0.014913397,0.0030260566,0.019026369,0.021198684,0.016854053,0.18181819,0.0129843755,0.019619783,0.0063489676,0.02189551,0.024538051,0.019252967
0.1919192,0.017695313,0.021614064,0.013776563,0.022083985,0.023452222,0.020715747,0.1919192,0.016591799,0.021340126,0.011843471,0.022356447,0.024394166,0.020318728,0.1919192,0.010580079,0.014943514,0.006216643,0.016892578,0.020014862,0.013770296,0.1919192,0.013506836,0.017827498,0.009186175,0.01919629,0.02145695,0.016935632,0.1919192,0.015431642,0.020863365,0.009999919,0.022555666,0.02465835,0.020452982,0.1919192,0.008647461,0.012572886,0.004722036,0.014994142,0.017048331,0.012939952,0.1919192,0.011070313,0.015312361,0.006828265,0.0155839855,0.018905766,0.012262206,0.1919192,0.015458985,0.020769104,0.010148866,0.02240918,0.024183387,0.020634973,0.1919192,0.017054688,0.022128837,0.011980539,0.023468751,0.02493097,0.022006532,0.1919192,0.013553712,0.021739256,0.0053681685,0.025329104,0.027116353,0.023541855,0.1919192,0.010060547,0.016761275,0.0033598193,0.021432618,0.023909446,0.01895579,0.1919192,0.014637696,0.022157187,0.0071182046,0.024774415,0.027824083,0.021724747
0.2020202,0.01982129,0.024236206,0.015406375,0.024810549,0.026385829,0.023235269,0.2020202,0.018583985,0.023952954,0.013215016,0.025110353,0.027468724,0.022751981,0.2020202,0.01178418,0.016694747,0.006873614,0.018895509,0.02241746,0.015373558,0.2020202,0.015090821,0.019963006,0.010218637,0.021516602,0.024092283,0.018940922,0.2020202,0.017249024,0.023383278,0.01111477,0.02533301,0.027736414,0.022929605,0.2020202,0.009624024,0.014000993,0.0052470546,0.016737305,0.019060865,0.014413744,0.2020202,0.012357422,0.017129136,0.0075857085,0.017418947,0.021148456,0.013689437,0.2020202,0.017291017,0.023293782,0.011288252,0.02517383,0.027208664,0.023138996,0.2020202,0.019119142,0.024843656,0.013394627,0.026413087,0.028091589,0.024734585,0.2020202,0.015181641,0.024395544,0.005967739,0.028541017,0.030599894,0.02648214,0.2020202,0.011220704,0.01874004,0.0037013693,0.024057617,0.026873825,0.02124141,0.2020202,0.01638086,0.024864705,0.007897014,0.027945314,0.031450678,0.02443995
0.21212122,0.02206543,0.027021082,0.01710978,0.027702149,0.02947639,0.025927909,0.21212122,0.02070215,0.026722312,0.014681987,0.028047852,0.03072578,0.025369924,0.21212122,0.013080079,0.018544096,0.007616061,0.021016603,0.024978727,0.01705448,0.21212122,0.01675,0.022152156,0.011347845,0.02396875,0.026875079,0.021062423,0.21212122,0.019206056,0.026075989,0.012336125,0.02831836,0.031050462,0.025586259,0.21212122,0.010675781,0.01555443,0.0057971333,0.018595705,0.021207744,0.015983665,0.21212122,0.013694337,0.019006062,0.008382612,0.019381836,0.023574363,0.015189309,0.21212122,0.019253908,0.025972936,0.012534879,0.028135743,0.030468842,0.025802644,0.21212122,0.021278322,0.027688464,0.014868179,0.029537112,0.031465765,0.027608458,0.21212122,0.016905274,0.027190745,0.0066198045,0.032019533,0.03437404,0.029665027,0.21212122,0.012454102,0.02082635,0.004081852,0.026859377,0.030053789,0.023664964,0.21212122,0.018235352,0.027733324,0.00873738,0.03131543,0.035292212,0.02733865
0.22222222,0.024416992,0.029931288,0.018902697,0.030760743,0.03274572,0.028775766,0.22222222,0.022916017,0.029617313,0.01621472,0.031162111,0.03418186,0.028142365,0.22222222,0.01441797,0.020460617,0.008375322,0.02325293,0.027686652,0.01881921,0.22222222,0.01850879,0.024512567,0.0125050135,0.02656543,0.029813923,0.023316938,0.22222222,0.021245118,0.028901482,0.013588754,0.031457033,0.034539327,0.028374739,0.22222222,0.011754883,0.017131135,0.0063786325,0.020536134,0.023442062,0.017630206,0.22222222,0.015109376,0.021009397,0.009209355,0.02140918,0.026100805,0.016717555,0.22222222,0.021293946,0.028766626,0.013821265,0.03126172,0.033872243,0.028651197,0.22222222,0.023555664,0.030712735,0.016398594,0.032845706,0.03501447,0.030676944,0.22222222,0.018722657,0.030173343,0.0072719716,0.035703126,0.038399987,0.033006266,0.22222222,0.013756837,0.023038749,0.004474924,0.029806642,0.033404376,0.026208907,0.22222222,0.020191407,0.03081374,0.009569073,0.034910157,0.0394316,0.030388713
0.23232323,0.026957033,0.03308508,0.020828987,0.034049805,0.036315724,0.031783886,0.23232323,0.025276368,0.032719593,0.017833143,0.03452344,0.037930798,0.03111608,0.23232323,0.01585254,0.022547029,0.0091580525,0.025637697,0.030565271,0.020710124,0.23232323,0.020361328,0.02702357,0.013699086,0.029326173,0.03295198,0.025700364,0.23232323,0.023431642,0.03191127,0.014952013,0.034859378,0.038334683,0.031384073,0.23232323,0.012924805,0.01884605,0.0070035607,0.022604493,0.025822533,0.019386454,0.23232323,0.016610352,0.023132693,0.010088012,0.023595704,0.028807908,0.0183835,0.23232323,0.023479493,0.031784907,0.015174082,0.034610353,0.037570972,0.031649735,0.23232323,0.026026368,0.03399895,0.018053785,0.03640332,0.03885132,0.03395532,0.23232323,0.020655274,0.033399798,0.007910752,0.039675783,0.042761248,0.03659032,0.23232323,0.015119141,0.025343321,0.0048949616,0.03298047,0.03699459,0.028966352,0.23232323,0.022325197,0.034115065,0.010535329,0.038796876,0.043889254,0.033704497
0.24242425,0.029638674,0.03641157,0.022865778,0.03753809,0.040075388,0.03500079,0.24242425,0.027777346,0.036004372,0.019550322,0.038072266,0.04188272,0.03426181,0.24242425,0.01735547,0.024702504,0.010008436,0.028166994,0.03363058,0.02270341,0.24242425,0.022350587,0.029704869,0.014996305,0.03228418,0.036331084,0.02823728,0.24242425,0.025744142,0.035110537,0.016377747,0.038465824,0.04236448,0.034567166,0.24242425,0.014137696,0.020635981,0.0076394095,0.024786133,0.02831277,0.021259496,0.24242425,0.018205078,0.025377253,0.011032904,0.02588672,0.031653393,0.020120049,0.24242425,0.02579297,0.034970857,0.016615083,0.0381875,0.041495472,0.034879528,0.24242425,0.02861133,0.03744159,0.019781072,0.0402168,0.04297438,0.03745922,0.24242425,0.02270215,0.03676965,0.008634651,0.043930665,0.047414318,0.04044701,0.24242425,0.0165459,0.0278262,0.005265599,0.036343753,0.040821824,0.031865682,0.24242425,0.024552736,0.037612766,0.011492706,0.042949222,0.0486875,0.037210945
0.25252524,0.032454103,0.039910477,0.02499773,0.04120215,0.044006925,0.038397375,0.25252524,0.03039551,0.039462082,0.021328937,0.041807618,0.046073288,0.03754195,0.25252524,0.01891797,0.026936349,0.010899591,0.030791016,0.0368028,0.024779232,0.25252524,0.024397463,0.03246378,0.016331144,0.035339847,0.039823893,0.030855801,0.25252524,0.028179688,0.038494438,0.017864939,0.042235352,0.046572488,0.037898216,0.25252524,0.015386719,0.022507356,0.008266082,0.027054688,0.030960863,0.023148512,0.25252524,0.019835938,0.027692543,0.011979332,0.028289065,0.03463784,0.02194029,0.25252524,0.028184572,0.03828834,0.018080803,0.04193262,0.045632064,0.038233176,0.25252524,0.031293947,0.041014858,0.021573039,0.044192385,0.047291234,0.041093536,0.25252524,0.024839845,0.04033066,0.009349029,0.048400395,0.052320033,0.044480756,0.25252524,0.018044923,0.030402878,0.0056869667,0.039860353,0.044835456,0.03488525,0.25252524,0.026870118,0.04125241,0.012487828,0.047291018,0.053696584,0.040885452
0.26262626,0.03544922,0.043630395,0.027268048,0.04515625,0.04829834,0.042014163,0.26262626,0.033174805,0.043154713,0.023194898,0.045847658,0.05058273,0.041112587,0.26262626,0.020595703,0.029390238,0.011801167,0.03362598,0.040245306,0.027006654,0.26262626,0.02660547,0.035445407,0.017765533,0.03863672,0.04359106,0.033682384,0.26262626,0.030762697,0.042103123,0.01942227,0.046311527,0.051165476,0.04145758,0.26262626,0.01675,0.024514984,0.008985016,0.029526368,0.033815723,0.025237013,0.26262626,0.021598633,0.030186545,0.013010722,0.0308584,0.03787523,0.023841567,0.26262626,0.030786134,0.041890506,0.019681763,0.045952152,0.050083283,0.04182102,0.26262626,0.034223635,0.04495389,0.02349338,0.048512697,0.051980138,0.045045257,0.26262626,0.027112305,0.044139545,0.010085065,0.053283207,0.05768261,0.048883803,0.26262626,0.019654298,0.033162422,0.006146172,0.04364063,0.049158458,0.0381228,0.26262626,0.029384768,0.045207065,0.013562471,0.052041996,0.059219193,0.0448648
0.27272728,0.03854102,0.04749251,0.029589524,0.04923633,0.052712824,0.045759838,0.27272728,0.036063477,0.046975818,0.025151137,0.050007816,0.05525491,0.044760723,0.27272728,0.022299806,0.031862058,0.012737554,0.03653516,0.043823294,0.029247023,0.27272728,0.028839845,0.038474858,0.019204833,0.042030275,0.04747438,0.03658617,0.27272728,0.033424806,0.045809638,0.021039974,0.050529297,0.055871334,0.04518726,0.27272728,0.018117188,0.026532432,0.009701943,0.032006837,0.03668751,0.027326168,0.27272728,0.02338379,0.03274563,0.014021952,0.03351172,0.041176897,0.025846545,0.27272728,0.033450197,0.04557666,0.021323731,0.050115235,0.054671075,0.045559395,0.27272728,0.037206057,0.048931744,0.025480371,0.052958988,0.056797504,0.04912047,0.27272728,0.02948047,0.048088655,0.010872288,0.05830469,0.06322091,0.05338847,0.27272728,0.021278322,0.03597343,0.0065832157,0.047524415,0.053600997,0.041447833,0.27272728,0.03193262,0.04924393,0.014621306,0.056946293,0.06490225,0.04899033
0.28282827,0.04176465,0.051530868,0.031998433,0.05350586,0.05735927,0.04965245,0.28282827,0.03908008,0.051001653,0.027158506,0.054378908,0.06018409,0.048573725,0.28282827,0.024083009,0.034457743,0.013708275,0.039567385,0.04751178,0.03162299,0.28282827,0.031186525,0.041652076,0.020720974,0.045618165,0.051594548,0.039641783,0.28282827,0.036209963,0.04973196,0.022687968,0.054969728,0.060911845,0.04902761,0.28282827,0.019541994,0.028674465,0.010409524,0.034620117,0.039717466,0.02952277,0.28282827,0.025269533,0.03544359,0.015095475,0.036254883,0.04462283,0.027886935,0.28282827,0.036251955,0.049469143,0.023034764,0.054493167,0.059533834,0.0494525,0.28282827,0.04036914,0.05318255,0.027555734,0.057647463,0.061910294,0.053384632,0.28282827,0.031948242,0.0522117,0.0116847865,0.063627936,0.069114864,0.058141008,0.28282827,0.022963868,0.038874324,0.0070534125,0.05163965,0.058298342,0.044980958,0.28282827,0.034658205,0.05356025,0.015756158,0.062121097,0.07092068,0.05332151
0.2929293,0.045247074,0.055879023,0.034615126,0.05812305,0.062346455,0.053899642,0.2929293,0.042336915,0.055329412,0.029344417,0.059089847,0.06549178,0.052687917,0.2929293,0.026,0.037253954,0.0147460485,0.042805664,0.051458348,0.03415298,0.2929293,0.033731446,0.045100156,0.022362735,0.049402345,0.055957712,0.042846978,0.2929293,0.039194338,0.053915747,0.024472931,0.059734378,0.06625197,0.053216785,0.2929293,0.02109961,0.03096462,0.011234599,0.037430666,0.04295754,0.031903792,0.2929293,0.02728125,0.038304813,0.016257687,0.039220706,0.04832752,0.030113893,0.2929293,0.039237306,0.053624913,0.0248497,0.059240237,0.06480162,0.05367885,0.2929293,0.043715823,0.057698786,0.02973286,0.06269434,0.06743529,0.0579534,0.2929293,0.03461914,0.056675352,0.012562931,0.06938477,0.075487785,0.06328175,0.2929293,0.024771485,0.04202699,0.007515982,0.056039065,0.06338631,0.04869182,0.2929293,0.037544925,0.058153797,0.016936053,0.06774024,0.07749124,0.05798924
0.3030303,0.048796877,0.060324326,0.03726943,0.06283594,0.06747536,0.058196515,0.3030303,0.04564258,0.05971902,0.031566143,0.06392383,0.07096281,0.056884844,0.3030303,0.02791797,0.04006985,0.015766092,0.046121094,0.055511437,0.03673075,0.3030303,0.036283206,0.048586115,0.023980297,0.05330469,0.060427897,0.046181485,0.3030303,0.042248048,0.05819542,0.026300674,0.06463965,0.07179282,0.057486482,0.3030303,0.022633791,0.033250116,0.012017467,0.04025684,0.046271108,0.03424257,0.3030303,0.029305665,0.04119246,0.017418869,0.042223636,0.052109666,0.032337606,0.3030303,0.04227539,0.057866298,0.026684485,0.064050786,0.07016227,0.057939302,0.3030303,0.0471543,0.062363364,0.031945236,0.06791016,0.07311642,0.06270389,0.3030303,0.03731348,0.061226334,0.013400625,0.07529102,0.0820545,0.06852754,0.3030303,0.026617188,0.045230057,0.008004319,0.060539067,0.06858019,0.052497946,0.3030303,0.040527347,0.0628889,0.018165799,0.0735293,0.08426655,0.062792055
0.3131313,0.052570313,0.06505634,0.040084288,0.06789258,0.07300047,0.062784694,0.3131313,0.049156252,0.06442302,0.033889484,0.06910547,0.07685176,0.06135917,0.3131313,0.02999805,0.043100536,0.016895562,0.04964746,0.05985474,0.039440185,0.3131313,0.03900586,0.05229036,0.02572136,0.05749805,0.06528219,0.049713913,0.3131313,0.045516603,0.06279822,0.028234988,0.06986328,0.07772213,0.06200443,0.3131313,0.02429883,0.03574575,0.012851908,0.04330762,0.049830284,0.036784958,0.3131313,0.031479493,0.044315375,0.018643608,0.045422852,0.056136392,0.034709312,0.3131313,0.045543946,0.06243246,0.02865543,0.06926758,0.07594974,0.06258541,0.3131313,0.050832033,0.06732306,0.034341007,0.07348731,0.079216085,0.06775854,0.3131313,0.04019336,0.06609297,0.014293749,0.08167578,0.08912326,0.07422831,0.3131313,0.02855176,0.048636694,0.008466825,0.065340824,0.074106835,0.056574814,0.3131313,0.043674808,0.067949325,0.01940029,0.079720706,0.09152241,0.067919
0.32323232,0.05644629,0.06993915,0.04295343,0.07307227,0.078661986,0.06748255,0.32323232,0.05274219,0.06921694,0.036267444,0.07440919,0.08283414,0.065984234,0.32323232,0.032071292,0.046143964,0.017998623,0.053244144,0.06424729,0.042241,0.32323232,0.04178125,0.056074783,0.027487718,0.06174805,0.07019399,0.05330211,0.32323232,0.04883301,0.067479685,0.03018633,0.07523829,0.083821245,0.06665533,0.32323232,0.02595508,0.03821858,0.01369158,0.046399415,0.053418472,0.039380357,0.32323232,0.03367969,0.047437746,0.019921634,0.048678715,0.06024852,0.03710891,0.32323232,0.048851565,0.06707193,0.030631196,0.07456348,0.08188538,0.06724158,0.32323232,0.054584965,0.07241054,0.036759388,0.07917188,0.08544775,0.07289601,0.32323232,0.043109376,0.071018144,0.015200604,0.08820801,0.09644442,0.079971604,0.32323232,0.030501954,0.052022345,0.008981561,0.07023438,0.07977619,0.06069257,0.32323232,0.046863284,0.07308155,0.020645011,0.08608985,0.09904976,0.07312994
0.33333334,0.06044727,0.07496661,0.04592793,0.07844727,0.08451386,0.07238068,0.33333334,0.05648047,0.07421644,0.0387445,0.07993165,0.08910135,0.07076194,0.33333334,0.03425098,0.049296923,0.019205034,0.056942385,0.068783656,0.045101114,0.33333334,0.044646487,0.059993885,0.029299088,0.06616895,0.07528735,0.05705055,0.33333334,0.052286137,0.0723467,0.03222557,0.08083301,0.09014795,0.07151807,0.33333334,0.027683595,0.040796828,0.014570362,0.049576174,0.057116162,0.042036187,0.33333334,0.03592285,0.050643682,0.021202022,0.052044924,0.06449796,0.039591882,0.33333334,0.052286137,0.07189754,0.032674737,0.080091804,0.08803878,0.07214483,0.33333334,0.058469728,0.07767184,0.03926761,0.08512305,0.09196936,0.07827673,0.33333334,0.046122074,0.07613651,0.016107641,0.095049806,0.10406102,0.08603859,0.33333334,0.032501955,0.05552137,0.009482542,0.075321294,0.0856749,0.06496769,0.33333334,0.050188478,0.07844946,0.021927495,0.09273633,0.10691683,0.07855584
0.34343433,0.06472657,0.08034464,0.049108498,0.08421485,0.09082298,0.07760672,0.34343433,0.06047266,0.07958966,0.041355662,0.08583887,0.09582302,0.07585472,0.34343433,0.03654688,0.052659184,0.020434573,0.06094336,0.07370827,0.04817845,0.34343433,0.04770801,0.06417657,0.031239448,0.070891604,0.08074467,0.06103854,0.34343433,0.055947267,0.07752514,0.03436939,0.0868291,0.09695958,0.07669862,0.34343433,0.02951172,0.043532573,0.015490866,0.05297852,0.061095808,0.04486123,0.34343433,0.038339846,0.054058842,0.02262085,0.05566797,0.06906553,0.042270407,0.34343433,0.055968754,0.077072635,0.034864873,0.086008795,0.09466751,0.07735008,0.34343433,0.062611334,0.083308056,0.041914612,0.09149512,0.09896837,0.08402187,0.34343433,0.04934473,0.08161694,0.017072517,0.10240723,0.11227484,0.09253962,0.34343433,0.034572266,0.05918099,0.00996354,0.08077149,0.092007995,0.06953499,0.34343433,0.053709965,0.08413517,0.023284763,0.09987012,0.11537143,0.08436882
0.35353535,0.069049805,0.085807905,0.052291706,0.09005957,0.097211435,0.08290771,0.35353535,0.0645127,0.08499581,0.044029586,0.091848634,0.10266327,0.081034,0.35353535,0.03885352,0.05605142,0.021655617,0.0649336,0.07860682,0.05126038,0.35353535,0.050814457,0.06844347,0.033185445,0.07566016,0.086287335,0.06503299,0.35353535,0.059664067,0.08278606,0.036542073,0.092928715,0.10392203,0.0819354,0.35353535,0.03138965,0.04633973,0.016439568,0.056402348,0.065105274,0.047699418,0.35353535,0.040735353,0.05748131,0.023989396,0.059287112,0.073637426,0.0449368,0.35353535,0.059680667,0.082310885,0.037050452,0.09201563,0.1013964,0.082634866,0.35353535,0.06684278,0.089080505,0.044605054,0.097995125,0.10611171,0.08987854,0.35353535,0.05257813,0.08715823,0.017998021,0.10990528,0.12070273,0.09910783,0.35353535,0.03666504,0.062845774,0.010484306,0.086292,0.098459505,0.07412449,0.35353535,0.057229497,0.08987807,0.02458093,0.107153326,0.12405676,0.090249896
0.36363637,0.073644534,0.09161308,0.05567599,0.09628614,0.10404463,0.08852765,0.36363637,0.06876465,0.09072133,0.046807967,0.09823438,0.109942034,0.08652672,0.36363637,0.041309573,0.059646256,0.02297289,0.06917383,0.08382141,0.054526247,0.36363637,0.054081056,0.07291639,0.035245724,0.080751956,0.092191145,0.069312766,0.36363637,0.063612305,0.088403,0.038821604,0.09940137,0.111303225,0.087499514,0.36363637,0.0333584,0.04926085,0.017455947,0.06004395,0.06935376,0.050734136,0.36363637,0.043269534,0.061111923,0.025427144,0.06313184,0.07850843,0.04775525,0.36363637,0.06360938,0.08783247,0.03938628,0.09839161,0.108552314,0.0882309,0.36363637,0.071286134,0.09514889,0.047423378,0.10489258,0.11373262,0.09605254,0.36363637,0.056037113,0.09306045,0.019013774,0.11791798,0.12970155,0.1061344,0.36363637,0.03886426,0.06671688,0.011011634,0.09212403,0.10530105,0.07894701,0.36363637,0.06100684,0.09603159,0.025982086,0.114905275,0.13333006,0.09648049
0.37373737,0.07828516,0.0974717,0.059098616,0.10258692,0.110944554,0.09422928,0.37373737,0.07309571,0.096555024,0.049636394,0.104708016,0.11734148,0.09207455,0.37373737,0.043766603,0.06325107,0.024282135,0.07344434,0.08906518,0.057823494,0.37373737,0.057385746,0.077434,0.037337486,0.085879885,0.09812483,0.07363494,0.37373737,0.06758496,0.094046526,0.041123398,0.105991215,0.11878784,0.09319459,0.37373737,0.03530957,0.05220596,0.018413182,0.06369825,0.07363075,0.053765748,0.37373737,0.045833986,0.06475595,0.02691203,0.06701465,0.083400585,0.050628714,0.37373737,0.06758985,0.0934494,0.041730303,0.10489258,0.11582546,0.093959704,0.37373737,0.07581153,0.10132168,0.05030137,0.111915044,0.121478885,0.1023512,0.37373737,0.059448246,0.09898573,0.01991076,0.12605567,0.1388412,0.113270156,0.37373737,0.04103223,0.07060826,0.011456195,0.09804688,0.112249196,0.08384456,0.37373737,0.06474317,0.102196485,0.027289856,0.12277442,0.14280084,0.10274801
0.3838384,0.08309083,0.103541225,0.06264043,0.10910059,0.118107356,0.10009382,0.3838384,0.07754688,0.10254737,0.05254639,0.11139942,0.124986835,0.097812004,0.3838384,0.046312504,0.06697699,0.025648018,0.07785059,0.09449044,0.06121074,0.3838384,0.060790043,0.08214254,0.039437547,0.09117188,0.10430359,0.078040175,0.3838384,0.07169629,0.09989948,0.0434931,0.11278321,0.12657405,0.09899237,0.3838384,0.03732715,0.055250213,0.01940409,0.06748145,0.07807127,0.05689163,0.3838384,0.048464846,0.06851873,0.028410966,0.07098145,0.08844091,0.053521995,0.3838384,0.07167481,0.099225454,0.044124164,0.11162305,0.123403706,0.09984239,0.3838384,0.08047169,0.10768813,0.053255245,0.119175784,0.12949027,0.1088613,0.3838384,0.0629668,0.105079204,0.020854395,0.13450782,0.14832208,0.120693564,0.3838384,0.04323633,0.074600816,0.011871841,0.10412012,0.119388156,0.088852085,0.3838384,0.06857227,0.108548686,0.028595854,0.13095802,0.15265325,0.109262794
0.3939394,0.08815235,0.10996739,0.06633731,0.11604492,0.1257054,0.106384434,0.3939394,0.0822793,0.108946644,0.05561196,0.11854298,0.13316475,0.103921205,0.3939394,0.048987307,0.07088183,0.027092785,0.08254786,0.100288354,0.06480736,0.3939394,0.06440528,0.087105244,0.041705307,0.09681055,0.1108495,0.0827716,0.3939394,0.07601856,0.10607903,0.045958087,0.1200254,0.13485473,0.10519605,0.3939394,0.039483402,0.058464084,0.02050272,0.07148145,0.082766645,0.060196258,0.3939394,0.05123633,0.07246878,0.030003881,0.07519043,0.093736336,0.05664453,0.3939394,0.07600684,0.105372936,0.046640735,0.118736334,0.13139936,0.106073305,0.3939394,0.08540137,0.1144561,0.05634664,0.12689942,0.13801754,0.1157813,0.3939394,0.066686526,0.11154914,0.021823913,0.1434873,0.15846674,0.12850787,0.3939394,0.045549806,0.07880738,0.012292236,0.11056739,0.12705556,0.094079226,0.3939394,0.07253907,0.11519098,0.029887155,0.1396211,0.16315946,0.11608272
0.4040404,0.09327735,0.11643082,0.07012388,0.1230293,0.13340178,0.112656824,0.4040404,0.087040044,0.11539715,0.05868294,0.12571582,0.14137582,0.11005581,0.4040404,0.05163477,0.07475714,0.028512402,0.08721192,0.106075846,0.068348,0.4040404,0.06802832,0.09207947,0.04397718,0.10244922,0.11742959,0.087468855,0.4040404,0.08039551,0.112312794,0.04847823,0.12729883,0.14318739,0.111410275,0.4040404,0.04160254,0.061658323,0.021546759,0.07547364,0.08743917,0.0635081,0.4040404,0.053984378,0.07640844,0.031560317,0.07942188,0.09908287,0.059760883,0.4040404,0.08037598,0.11155226,0.049199693,0.12593457,0.13949859,0.11237054,0.4040404,0.09036817,0.121266365,0.059469968,0.13467482,0.14660606,0.12274358,0.4040404,0.07040235,0.118040174,0.022764523,0.15256348,0.16870806,0.13641891,0.4040404,0.04781934,0.082982466,0.012656208,0.11702735,0.13478939,0.09926531,0.4040404,0.07650391,0.12187709,0.031130727,0.148375,0.17382681,0.122923195
0.41414142,0.09855274,0.123126216,0.073979266,0.13023242,0.14132261,0.119142234,0.41414142,0.09193653,0.122017235,0.061855823,0.13313867,0.14990523,0.1163721,0.41414142,0.054361332,0.07874342,0.029979244,0.09208204,0.112093866,0.07207021,0.41414142,0.07175489,0.097228944,0.046280835,0.10828223,0.12422404,0.092340425,0.41414142,0.08490137,0.11876507,0.051037673,0.13482814,0.15180057,0.1178557,0.41414142,0.043800782,0.064957306,0.022644255,0.07959571,0.09228478,0.06690663,0.41414142,0.05679883,0.08036049,0.033237174,0.083715826,0.10456177,0.062869884,0.41414142,0.08487305,0.11791398,0.051832125,0.13333887,0.14783752,0.118840225,0.41414142,0.09550098,0.12832488,0.062677085,0.14274512,0.15553123,0.12995902,0.41414142,0.07416406,0.12466335,0.023664773,0.16189551,0.1792902,0.14450082,0.41414142,0.05009375,0.087204725,0.012982778,0.12368165,0.14277439,0.10458891,0.41414142,0.08049317,0.12866302,0.032323312,0.15738185,0.18488687,0.12987682
0.42424244,0.104119144,0.13019888,0.078039415,0.1378506,0.14969528,0.12600592,0.42424244,0.09710645,0.12901929,0.06519361,0.14096974,0.15887573,0.12306374,0.42424244,0.05724317,0.08295876,0.03152758,0.09714161,0.118351,0.07593222,0.42424244,0.07566797,0.102623165,0.048712775,0.11444043,0.13140558,0.0974753,0.42424244,0.08964063,0.1255373,0.053743955,0.14278615,0.16094536,0.12462693,0.42424244,0.046079103,0.06839594,0.02376226,0.083916016,0.097363934,0.0704681,0.42424244,0.059708986,0.0844636,0.034954373,0.08824805,0.110294126,0.06620198,0.42424244,0.08959962,0.12466772,0.05453152,0.1411963,0.15669875,0.12569384,0.42424244,0.10090235,0.13573378,0.06607092,0.1512334,0.1649488,0.137518,0.42424244,0.07808887,0.13159955,0.024578199,0.1717627,0.1905359,0.1529895,0.42424244,0.052430667,0.09160204,0.013259288,0.1306377,0.15118861,0.1100868,0.42424244,0.0845918,0.13566358,0.033520013,0.16690724,0.19666314,0.13715133
0.43434343,0.109673835,0.13725254,0.08209513,0.14550099,0.15813527,0.13286671,0.43434343,0.102300785,0.13606794,0.06853363,0.14882813,0.16792199,0.12973428,0.43434343,0.06010645,0.08713623,0.033076666,0.10221583,0.12462793,0.07980372,0.43434343,0.079598635,0.10803356,0.05116371,0.1206045,0.13858661,0.10262239,0.43434343,0.09438477,0.13232793,0.05644161,0.15078321,0.17012607,0.13144036,0.43434343,0.04840137,0.07185241,0.024950335,0.088238284,0.102444336,0.07403223,0.43434343,0.06259864,0.08853686,0.036660418,0.09278614,0.116018035,0.06955425,0.43434343,0.09435254,0.13140163,0.05730345,0.14906934,0.165573,0.13256568,0.43434343,0.10633301,0.14322406,0.06944195,0.15978517,0.17441987,0.14515047,0.43434343,0.08188672,0.13841581,0.025357638,0.18166211,0.20189065,0.16143358,0.43434343,0.054671876,0.095846996,0.013496757,0.13766016,0.15967673,0.11564359,0.43434343,0.08856934,0.14256987,0.03456882,0.17646486,0.2085138,0.14441592
0.44444445,0.11537891,0.14449565,0.08626217,0.15335059,0.16677749,0.13992369,0.44444445,0.107611336,0.14326136,0.07196131,0.15694727,0.17724666,0.13664788,0.44444445,0.06299512,0.09135473,0.034635514,0.107416995,0.13109533,0.083738655,0.44444445,0.083613284,0.11356814,0.053658426,0.12695508,0.14599091,0.107919246,0.44444445,0.099221684,0.13928677,0.0591566,0.1589961,0.17953686,0.13845535,0.44444445,0.05069434,0.07531279,0.026075887,0.09263086,0.10762031,0.07764142,0.44444445,0.06555957,0.09270897,0.03841018,0.09741407,0.121823706,0.07300443,0.44444445,0.099223636,0.138342,0.06010528,0.15718457,0.17473836,0.13963078,0.44444445,0.11189649,0.15088373,0.07290925,0.16860743,0.18421042,0.15300444,0.44444445,0.08571973,0.1453188,0.026120648,0.19179688,0.21362606,0.16996771,0.44444445,0.056851566,0.10001943,0.013683699,0.14477833,0.16833532,0.12122133,0.44444445,0.09245508,0.14936534,0.035544824,0.18628028,0.22076352,0.15179704
0.45454547,0.12139161,0.1521441,0.090639114,0.16161622,0.17591396,0.14731848,0.45454547,0.113218755,0.15087202,0.07556548,0.16543165,0.18699914,0.14386415,0.45454547,0.066031255,0.09576983,0.03629268,0.112866215,0.137857,0.08787543,0.45454547,0.08786719,0.11940913,0.056325257,0.13361035,0.15378429,0.11343641,0.45454547,0.10431641,0.14662845,0.062004376,0.16766016,0.18951398,0.14580634,0.45454547,0.05312891,0.07895803,0.02729979,0.09723145,0.11305033,0.08141257,0.45454547,0.06860938,0.0970235,0.040195253,0.10219434,0.12781866,0.07657002,0.45454547,0.10433692,0.14564285,0.063030995,0.16569923,0.18435842,0.14704004,0.45454547,0.11775293,0.1589479,0.076557964,0.17782813,0.19441117,0.1612451,0.45454547,0.08966504,0.15253167,0.026798412,0.20241407,0.22608729,0.17874084,0.45454547,0.05905762,0.10424431,0.013870936,0.15217091,0.17739406,0.12694776,0.45454547,0.09629688,0.15616743,0.03642632,0.19651857,0.2336428,0.15939434
0.46464646,0.12742189,0.15980925,0.095034525,0.16989942,0.18504623,0.15475261,0.46464646,0.118801765,0.15845248,0.07915105,0.1739336,0.19678162,0.15108557,0.46464646,0.068988286,0.10009333,0.037883244,0.11828419,0.14455143,0.09201696,0.46464646,0.09209669,0.1252428,0.058950577,0.14028516,0.16157226,0.118998066,0.46464646,0.10935352,0.15393311,0.06477394,0.1763047,0.19944254,0.15316686,0.46464646,0.055510744,0.08254275,0.028478745,0.101792976,0.11847365,0.0851123,0.46464646,0.07153614,0.10106846,0.042003818,0.10689649,0.13366309,0.08012989,0.46464646,0.10945313,0.15292975,0.0659765,0.17425,0.19402267,0.15447734,0.46464646,0.1235879,0.16702348,0.08015232,0.18713576,0.20474078,0.16953073,0.46464646,0.09343751,0.1595512,0.027323812,0.2129209,0.23862837,0.18721344,0.46464646,0.061112307,0.10822655,0.013998058,0.15939942,0.1863809,0.13241795,0.46464646,0.09999512,0.16282013,0.037170105,0.20661232,0.24656257,0.16666207
0.47474748,0.13373926,0.16782247,0.09965606,0.1786045,0.1946362,0.1625728,0.47474748,0.12464942,0.16640688,0.082891956,0.18285939,0.20704219,0.1586766,0.47474748,0.07196777,0.10424435,0.039691195,0.1238418,0.15137184,0.09631176,0.47474748,0.0965127,0.13133365,0.061691754,0.14723536,0.16967937,0.124791354,0.47474748,0.114616215,0.16158347,0.06764896,0.18541895,0.20993161,0.16090629,0.47474748,0.057948247,0.08621039,0.029686099,0.10651758,0.12408694,0.08894823,0.47474748,0.074499026,0.10503664,0.043961413,0.1117002,0.13962199,0.08377842,0.47474748,0.114766605,0.16052304,0.06901017,0.18320021,0.20414497,0.16225545,0.47474748,0.12973732,0.17549576,0.08397888,0.1968799,0.21557578,0.178184,0.47474748,0.09726173,0.1666958,0.02782765,0.2237461,0.2517456,0.1957466,0.47474748,0.063137695,0.112260364,0.014015026,0.16679786,0.19573084,0.13786489,0.47474748,0.10354688,0.16934931,0.037744455,0.21690431,0.25995103,0.1738576
0.4848485,0.14004493,0.17586154,0.10422832,0.18728028,0.20422532,0.17033525,0.4848485,0.13053125,0.17440738,0.086655125,0.19177443,0.21732943,0.16621943,0.4848485,0.074748054,0.10807128,0.041424822,0.12927051,0.15798591,0.10055511,0.4848485,0.10091895,0.1374127,0.0644252,0.15421192,0.177833,0.13059084,0.4848485,0.11984376,0.16918024,0.07050727,0.19450197,0.22036763,0.1686363,0.4848485,0.06027051,0.08960768,0.030933343,0.111184575,0.12964615,0.092723005,0.4848485,0.077338874,0.1087614,0.04591635,0.11628321,0.14515132,0.0874151,0.4848485,0.12010255,0.16816677,0.07203832,0.19214064,0.21426132,0.17001995,0.4848485,0.13586622,0.18396336,0.08776909,0.20661427,0.22639805,0.18683049,0.4848485,0.10068262,0.17307952,0.028285734,0.23424512,0.26499587,0.20349437,0.4848485,0.06492871,0.11592288,0.0139345415,0.17379981,0.20478001,0.14281961,0.4848485,0.10675391,0.17530069,0.03820712,0.2267461,0.27319703,0.18029517
0.4949495,0.14647168,0.1840369,0.10890646,0.19615431,0.2139957,0.17831293,0.4949495,0.13650684,0.18253963,0.090474054,0.20087892,0.22785363,0.17390421,0.4949495,0.07749317,0.11183244,0.0431539,0.13445118,0.16416445,0.1047379,0.4949495,0.105413094,0.14360973,0.06721645,0.16129689,0.18615687,0.13643691,0.4949495,0.12504297,0.17680268,0.07328327,0.20379786,0.23106281,0.17653291,0.4949495,0.062494144,0.09279923,0.032189053,0.1157959,0.13520509,0.09638672,0.4949495,0.08007813,0.11234757,0.04780869,0.12055567,0.15004681,0.09106453,0.4949495,0.12553027,0.17593348,0.07512706,0.20124318,0.22461279,0.17787357,0.4949495,0.14212598,0.19259293,0.091659024,0.21655762,0.23742567,0.19568957,0.4949495,0.10382618,0.17903003,0.02862233,0.24450782,0.2783441,0.21067154,0.4949495,0.06647852,0.11905072,0.013906322,0.18002246,0.21296692,0.14707801,0.4949495,0.109603524,0.18070073,0.038506314,0.23635939,0.28662297,0.1860958
0.5050505,0.14664942,0.18424079,0.10905805,0.19639063,0.21426456,0.1785167,0.5050505,0.13660645,0.18264455,0.09056836,0.20112598,0.2281223,0.17412966,0.5050505,0.07754004,0.111961186,0.043118898,0.13461134,0.16438514,0.10483754,0.5050505,0.10549024,0.14373195,0.06724852,0.16146582,0.18636888,0.13656276,0.5050505,0.12519728,0.17704295,0.07335161,0.20399512,0.23134099,0.17664926,0.5050505,0.06261426,0.09299038,0.03223814,0.11596094,0.13540225,0.096519634,0.5050505,0.08015723,0.11245217,0.047862284,0.12066309,0.15023229,0.091093905,0.5050505,0.12568751,0.17616846,0.07520656,0.20146094,0.22490901,0.17801288,0.5050505,0.14229004,0.1928411,0.091738984,0.21679299,0.23768209,0.19590388,0.5050505,0.1038252,0.17907235,0.028578036,0.24465528,0.2788935,0.21041706,0.5050505,0.066531256,0.11916982,0.013892699,0.18039747,0.21355939,0.14723554,0.5050505,0.109648444,0.18078911,0.038507782,0.23655763,0.28702655,0.18608871
0.5151515,0.14005372,0.17585741,0.10425003,0.18727638,0.20422812,0.17032464,0.5151515,0.13048047,0.17431,0.08665094,0.1917666,0.21733166,0.16620155,0.5151515,0.074677736,0.108002216,0.04135326,0.12937012,0.15819494,0.1005453,0.5151515,0.10092969,0.13747148,0.0643879,0.15418458,0.17785218,0.13051698,0.5151515,0.11985352,0.16919643,0.07051061,0.19445509,0.22036068,0.1685495,0.5151515,0.06032422,0.089680344,0.030968096,0.11129981,0.12984881,0.092750825,0.5151515,0.07733594,0.10876872,0.045903165,0.11626856,0.14509585,0.08744127,0.5151515,0.12018067,0.16829234,0.07206898,0.19213086,0.21431771,0.16994402,0.5151515,0.13587305,0.18397026,0.08777584,0.20660743,0.22636351,0.18685135,0.5151515,0.10045606,0.17260924,0.028302878,0.23381153,0.265461,0.20216204,0.5151515,0.06507129,0.11632945,0.013813138,0.17415528,0.20536657,0.142944,0.5151515,0.1066543,0.17506562,0.03824298,0.22655079,0.27337,0.17973158
0.5252525,0.13358888,0.16763243,0.09954532,0.17839845,0.1944234,0.16237348,0.5252525,0.12448731,0.16617087,0.08280376,0.18260255,0.20676461,0.1584405,0.5252525,0.07173145,0.103885,0.039577894,0.12394434,0.15167949,0.0962092,0.5252525,0.09640625,0.13126758,0.061544918,0.14705665,0.1694859,0.12462742,0.5252525,0.114542,0.16145054,0.067633465,0.18518068,0.20969433,0.16066703,0.5252525,0.05789258,0.08610458,0.02968058,0.10652833,0.12415259,0.08890406,0.5252525,0.07439453,0.10479453,0.043994535,0.11168165,0.13972957,0.08363372,0.5252525,0.1147295,0.16045734,0.06900166,0.18295412,0.20390883,0.1619994,0.5252525,0.1295879,0.17530073,0.083875075,0.19663575,0.21529026,0.17798124,0.5252525,0.096908204,0.16591756,0.027898848,0.22284181,0.2521987,0.19348492,0.5252525,0.06330078,0.11282842,0.013773143,0.16704297,0.19622473,0.1378612,0.5252525,0.103298835,0.16876963,0.037828036,0.21626662,0.25987583,0.1726574
0.53535354,0.12756152,0.15996228,0.09516077,0.17011817,0.18531021,0.15492612,0.53535354,0.11890625,0.15858136,0.07923114,0.1740957,0.19696854,0.15122287,0.53535354,0.06883692,0.09969182,0.037982017,0.11867188,0.14517017,0.09217359,0.53535354,0.09218555,0.12545455,0.05891656,0.14042677,0.16171461,0.119138926,0.53535354,0.10953614,0.15417038,0.0649019,0.1765049,0.19970866,0.15330113,0.53535354,0.055608403,0.082697704,0.028519101,0.102004886,0.11874099,0.08526878,0.53535354,0.071530275,0.10084759,0.042212967,0.10723633,0.1344262,0.08004646,0.53535354,0.10965137,0.15321234,0.066090405,0.17443849,0.19427446,0.15460253,0.53535354,0.12375782,0.16724883,0.0802668,0.18735938,0.20499378,0.16972497,0.53535354,0.09337793,0.15939188,0.027363978,0.21240236,0.23966329,0.18514143,0.53535354,0.06152051,0.10934731,0.0136937015,0.16004395,0.18736593,0.13272198,0.53535354,0.09990821,0.16259731,0.037219107,0.20642091,0.24715963,0.1656822
0.54545456,0.12141211,0.15214708,0.09067714,0.16161719,0.17590633,0.14732805,0.54545456,0.11318653,0.1508416,0.07553147,0.1653799,0.18692467,0.14383513,0.54545456,0.065805666,0.09526624,0.0363451,0.11318458,0.13837737,0.08799179,0.54545456,0.08784278,0.119443044,0.056242514,0.13357715,0.15373147,0.11342284,0.54545456,0.10434864,0.14665776,0.062039506,0.16763087,0.18952757,0.14573416,0.54545456,0.05319141,0.07906766,0.027315157,0.097286135,0.11314656,0.08142571,0.54545456,0.06851758,0.09670258,0.040332578,0.10248536,0.12859733,0.07637338,0.54545456,0.10440723,0.14575027,0.06306419,0.16570215,0.18436977,0.14703453,0.54545456,0.11775098,0.15897188,0.07653009,0.17783985,0.19441514,0.16126455,0.54545456,0.08957618,0.15247867,0.026673697,0.20162891,0.22680375,0.17645407,0.54545456,0.059450198,0.105231404,0.013668992,0.15261231,0.17804472,0.1271799,0.54545456,0.09611914,0.15579191,0.036446374,0.1961084,0.23401566,0.15820114
0.5555556,0.11539942,0.14450653,0.086292304,0.15334278,0.16679235,0.13989322,0.5555556,0.10760547,0.1432468,0.071964145,0.15688282,0.17714837,0.13661727,0.5555556,0.062768556,0.09081678,0.034720328,0.10771192,0.13156626,0.08385757,0.5555556,0.083615236,0.11358162,0.05364885,0.12693457,0.14596644,0.107902706,0.5555556,0.09925977,0.13932267,0.059196874,0.15897071,0.17953812,0.13840331,0.5555556,0.050772462,0.07545527,0.026089655,0.09264649,0.107649654,0.07764332,0.5555556,0.065507814,0.09255499,0.03846064,0.097722664,0.122650765,0.072794564,0.5555556,0.099298835,0.13846359,0.06013408,0.157167,0.17473696,0.13959704,0.5555556,0.111910164,0.15090758,0.07291275,0.16858302,0.1841678,0.15299824,0.5555556,0.08573536,0.14554104,0.025929675,0.19107227,0.2143213,0.16782324,0.5555556,0.057240237,0.10090408,0.013576392,0.14529298,0.16904809,0.12153788,0.5555556,0.09222071,0.1488814,0.03556002,0.18590137,0.22116496,0.15063779
0.56565654,0.10983399,0.13742658,0.08224139,0.14569923,0.15835361,0.13304485,0.56565654,0.1023877,0.13616705,0.06860834,0.14899024,0.1680575,0.12992299,0.56565654,0.059948243,0.08665477,0.033241723,0.102625005,0.12525329,0.07999672,0.56565654,0.07968262,0.10815111,0.051214125,0.12075489,0.13875563,0.102754146,0.56565654,0.0945293,0.13251363,0.05654498,0.15093946,0.17033194,0.13154699,0.56565654,0.048519533,0.07205184,0.02498723,0.08836817,0.10259196,0.07414438,0.56565654,0.06265528,0.08861231,0.036698245,0.09322559,0.116932996,0.069518186,0.56565654,0.09453418,0.1316705,0.05739786,0.14927539,0.16581158,0.1327392,0.56565654,0.10645997,0.14341033,0.06950961,0.15998536,0.17462617,0.14534456,0.56565654,0.082001954,0.138893,0.025110919,0.18127443,0.20271671,0.15983215,0.56565654,0.055084962,0.09676701,0.013402913,0.13831641,0.1605246,0.11610821,0.56565654,0.08839844,0.14218786,0.034609012,0.17640333,0.20928279,0.14352387
0.57575756,0.1041045,0.13016117,0.07804783,0.13783985,0.14971593,0.12596378,0.57575756,0.09709962,0.12900253,0.06519671,0.14094727,0.15883493,0.12305959,0.57575756,0.057052735,0.082435355,0.031670112,0.09740528,0.11881294,0.07599761,0.57575756,0.075647466,0.10259846,0.04869647,0.11445313,0.13142744,0.09747882,0.57575756,0.08969043,0.12557775,0.053803124,0.14275001,0.16093859,0.12456143,0.57575756,0.04615137,0.06848993,0.02381281,0.083922856,0.09734327,0.07050244,0.57575756,0.05970606,0.08444466,0.03496746,0.08853711,0.11097936,0.06609486,0.57575756,0.08967871,0.124751,0.05460642,0.1411963,0.15669358,0.12569901,0.57575756,0.100915045,0.13578796,0.06604212,0.15122364,0.16492526,0.13752203,0.57575756,0.07804981,0.13181314,0.024286479,0.17121094,0.19091439,0.1515075,0.57575756,0.052778322,0.092381746,0.013174895,0.13115235,0.15183206,0.11047264,0.57575756,0.08430958,0.13508396,0.0335352,0.16664942,0.19712305,0.13617578
0.5858586,0.09855957,0.12312158,0.073997565,0.13023145,0.14132568,0.119137235,0.5858586,0.09191798,0.12198241,0.061853547,0.13311622,0.14985177,0.11638067,0.5858586,0.05422559,0.078305736,0.030145446,0.09230079,0.112503424,0.07209815,0.5858586,0.07172266,0.09720855,0.04623676,0.10830567,0.12425206,0.09235928,0.5858586,0.08495801,0.118792236,0.051123787,0.1348047,0.15183209,0.11777731,0.5858586,0.043868165,0.0650429,0.022693433,0.0795918,0.092252225,0.06693138,0.5858586,0.056769535,0.08031011,0.033228964,0.084002934,0.10521446,0.06279141,0.5858586,0.084920906,0.11797698,0.051864833,0.13336036,0.14786921,0.118851505,0.5858586,0.09550098,0.12833777,0.062664196,0.14272168,0.15550137,0.129942,0.5858586,0.07413477,0.12488451,0.023385026,0.16143653,0.17957178,0.14330128,0.5858586,0.050457034,0.08801548,0.01289859,0.12415235,0.14341512,0.104889564,0.5858586,0.08026563,0.12811676,0.03241449,0.15717775,0.18536416,0.12899134
0.5959596,0.093419924,0.11658359,0.070256256,0.12320704,0.13360015,0.112813935,0.5959596,0.08713965,0.11553943,0.058739867,0.12589161,0.14158471,0.11019851,0.5959596,0.051556643,0.074431255,0.028682029,0.08755274,0.10662061,0.06848487,0.5959596,0.06808106,0.09218222,0.043979898,0.102596685,0.117604196,0.087589175,0.5959596,0.08057227,0.11250866,0.048635878,0.12746485,0.14343274,0.11149695,0.5959596,0.041721683,0.06184002,0.021603344,0.075582035,0.087539144,0.063624926,0.5959596,0.05400586,0.07637577,0.031635955,0.07972168,0.099773,0.059670366,0.5959596,0.08052344,0.11175293,0.04929395,0.12611328,0.139709,0.11251757,0.5959596,0.09049415,0.12144985,0.059538446,0.13487697,0.14681602,0.122937925,0.5959596,0.070494145,0.118458904,0.022529386,0.1524131,0.16915672,0.13566948,0.5959596,0.048207033,0.08386714,0.012546927,0.11764258,0.13567185,0.0996133,0.5959596,0.076377936,0.12152002,0.031235851,0.14841212,0.17453182,0.12229243
0.6060606,0.08817383,0.10996073,0.06638693,0.116041996,0.12571472,0.10636927,0.6060606,0.08228711,0.108957276,0.055616945,0.11852637,0.13314213,0.10391062,0.6060606,0.048832033,0.07044345,0.027220614,0.08272852,0.100658774,0.064798266,0.6060606,0.064375006,0.08706772,0.041682288,0.09681055,0.11086822,0.082752876,0.6060606,0.07607911,0.10614049,0.04601773,0.12000587,0.13486706,0.10514469,0.6060606,0.03953223,0.05854262,0.020521838,0.07148243,0.08274592,0.060218938,0.6060606,0.051195316,0.07235878,0.030031854,0.07535254,0.09424648,0.05645861,0.6060606,0.0760293,0.10540777,0.046650834,0.11871778,0.13136904,0.106066525,0.6060606,0.08539844,0.11446904,0.05632785,0.12689552,0.13798705,0.11580399,0.6060606,0.06669922,0.11179627,0.021602176,0.14325,0.15863213,0.12786788,0.6060606,0.045865238,0.07960078,0.0121296905,0.110952154,0.12772334,0.09418097,0.6060606,0.0723418,0.114760414,0.02992319,0.13947462,0.16358991,0.11535932
0.61616164,0.0831084,0.10355619,0.06266061,0.10910938,0.11811082,0.10010794,0.61616164,0.07754395,0.10255902,0.05252888,0.111407235,0.12499291,0.09782156,0.61616164,0.046188477,0.06659518,0.025781771,0.07803126,0.09483546,0.061227053,0.61616164,0.06077637,0.082102716,0.03945003,0.09119434,0.10433076,0.078057915,0.61616164,0.07172363,0.09993042,0.043516845,0.11276563,0.12657937,0.09895188,0.61616164,0.03738379,0.055325493,0.019442089,0.0675,0.07806299,0.056937017,0.61616164,0.048416995,0.068409786,0.028424202,0.07114356,0.08886107,0.05342605,0.61616164,0.07170996,0.099273115,0.04414681,0.11163379,0.12340369,0.099863894,0.61616164,0.080467775,0.107706174,0.05322938,0.11916114,0.12946261,0.10885966,0.61616164,0.06298145,0.1052893,0.020673595,0.13433106,0.14844061,0.12022151,0.61616164,0.04348438,0.075290374,0.011678383,0.1044834,0.12014118,0.08882563,0.61616164,0.068401374,0.108156085,0.028646667,0.13081934,0.15306629,0.10857238
0.6262626,0.07839649,0.09760059,0.059192397,0.102763675,0.11115617,0.09437118,0.6262626,0.07318946,0.096674226,0.049704693,0.104866214,0.11750746,0.09222497,0.6262626,0.043731447,0.063040495,0.024422398,0.07368457,0.089445874,0.057923272,0.6262626,0.057442386,0.07752383,0.037360944,0.0860166,0.098309755,0.07372345,0.6262626,0.067706056,0.09421431,0.0411978,0.10610548,0.11898274,0.09322821,0.6262626,0.03539258,0.05232935,0.018455807,0.063806646,0.07375554,0.05385775,0.6262626,0.045863282,0.06477417,0.02695239,0.067243166,0.08392197,0.050564367,0.6262626,0.067682624,0.09358634,0.041778907,0.10507129,0.11602902,0.094113566,0.6262626,0.07591406,0.10147219,0.050355934,0.11208497,0.121618524,0.102551416,0.6262626,0.059531253,0.09928335,0.019779157,0.12617286,0.1391494,0.11319631,0.6262626,0.041263673,0.07129438,0.011232961,0.09845704,0.11300723,0.083906844,0.6262626,0.06466504,0.10198127,0.02734882,0.1228711,0.14345758,0.102284625
0.6363636,0.07365625,0.091594115,0.055718392,0.096301764,0.10407123,0.0885323,0.6363636,0.06875293,0.09071591,0.04678995,0.09824512,0.10993933,0.086550914,0.6363636,0.041245118,0.059439223,0.023051012,0.0692959,0.08404658,0.054545216,0.6363636,0.054044925,0.07289372,0.035196133,0.08076953,0.092213236,0.06932583,0.6363636,0.06363672,0.08842622,0.038847223,0.0993711,0.11129098,0.08745122,0.6363636,0.033385742,0.04931409,0.017457394,0.06005664,0.069359034,0.05075425,0.6363636,0.043231446,0.06104511,0.025417782,0.06326074,0.078852594,0.04766889,0.6363636,0.06361719,0.08785436,0.03938002,0.09842188,0.108573504,0.088270254,0.6363636,0.07128418,0.095149346,0.04741902,0.10489551,0.11371805,0.09607297,0.6363636,0.05601172,0.09319045,0.018832993,0.11788966,0.1297677,0.106011614,0.6363636,0.038991213,0.06721735,0.010765076,0.09238575,0.105901174,0.07887032,0.6363636,0.06084766,0.095708475,0.02598684,0.114761725,0.13369513,0.095828325
0.64646465,0.069056645,0.08579779,0.052315507,0.09006251,0.09721763,0.082907386,0.64646465,0.06448243,0.08497234,0.043992516,0.091840826,0.10266244,0.081019215,0.64646465,0.038804688,0.05589644,0.021712936,0.0650127,0.07877911,0.051246297,0.64646465,0.05078223,0.06840542,0.03315904,0.07567676,0.08630996,0.06504356,0.64646465,0.05969141,0.08282835,0.03655447,0.09290919,0.10393178,0.0818866,0.64646465,0.031411134,0.0463499,0.016472366,0.05642383,0.06514025,0.047707416,0.64646465,0.04068555,0.057374418,0.02399668,0.059374027,0.07390411,0.044843942,0.64646465,0.059670903,0.08230718,0.037034623,0.09200977,0.101383135,0.0826364,0.64646465,0.06681641,0.089040086,0.044592742,0.09797949,0.10608103,0.089877956,0.64646465,0.05259766,0.087315306,0.017880019,0.109916024,0.12076398,0.09906807,0.64646465,0.036780275,0.06325692,0.010303633,0.0864795,0.09895443,0.07400457,0.64646465,0.057138674,0.089609474,0.024667878,0.107034184,0.12438581,0.08968256
0.65656567,0.06483594,0.08046887,0.049203016,0.08433594,0.09095006,0.07772182,0.65656567,0.060550783,0.07966548,0.041436087,0.08599903,0.09597823,0.07601982,0.65656567,0.03655762,0.052643597,0.020471638,0.06110547,0.073955186,0.048255756,0.65656567,0.047748048,0.06425351,0.031242587,0.07103125,0.0809253,0.0611372,0.65656567,0.056071293,0.07769227,0.034450315,0.08695801,0.097148284,0.07676774,0.65656567,0.029597657,0.043640785,0.015554528,0.053090822,0.061226547,0.044955097,0.65656567,0.038341798,0.054027513,0.022656085,0.05584766,0.06943071,0.04226461,0.65656567,0.05604004,0.077173516,0.034906562,0.08616602,0.094847426,0.07748461,0.65656567,0.0626875,0.08344329,0.04193171,0.09166407,0.09914523,0.0841829,0.65656567,0.049416993,0.081856415,0.016977575,0.10260352,0.11254307,0.092663966,0.65656567,0.034732424,0.059596837,0.009868011,0.08107227,0.09263946,0.06950508,0.65656567,0.053704105,0.08402196,0.023386247,0.099928714,0.11587402,0.08398341
0.6666667,0.060349613,0.07482304,0.045876186,0.07832129,0.08437555,0.07226703,0.6666667,0.05638477,0.07408115,0.038688384,0.07979786,0.08893378,0.07066193,0.6666667,0.03415918,0.04911772,0.01920064,0.056937505,0.0688216,0.045053408,0.6666667,0.04456836,0.05988446,0.02925226,0.06607715,0.07519031,0.056963988,0.6666667,0.05222559,0.07226764,0.032183543,0.0806875,0.0900189,0.0713561,0.6666667,0.02767383,0.040768027,0.014579632,0.04951465,0.057051226,0.041978076,0.6666667,0.035809573,0.050415695,0.02120345,0.052050784,0.06460995,0.039491616,0.6666667,0.052181643,0.0717559,0.032607388,0.07996387,0.087889776,0.072037965,0.6666667,0.05834082,0.07752194,0.0391597,0.084982425,0.09182034,0.07814451,0.6666667,0.04606543,0.076109,0.016021863,0.09491505,0.103920005,0.08591009,0.6666667,0.032494143,0.05566118,0.009327104,0.07531153,0.08590726,0.064715795,0.6666667,0.050012697,0.078049384,0.021976009,0.09244434,0.10694722,0.077941455
0.67676765,0.056454103,0.06992239,0.04298582,0.07307617,0.078651376,0.06750097,0.67676765,0.05274219,0.06918623,0.03629815,0.074423835,0.08283283,0.06601484,0.67676765,0.032065433,0.04608341,0.018047456,0.053311527,0.06436007,0.042262983,0.67676765,0.04175879,0.05605005,0.02746753,0.061741214,0.070154935,0.05332749,0.67676765,0.048848636,0.06751194,0.030185334,0.07523145,0.08382519,0.0666377,0.67676765,0.025978517,0.038221456,0.013735577,0.046400394,0.053428024,0.039372765,0.67676765,0.03361133,0.047265377,0.019957285,0.048740238,0.06042335,0.037057124,0.67676765,0.04883887,0.06705476,0.030622974,0.074550785,0.08186333,0.06723824,0.67676765,0.054581057,0.07240787,0.036754247,0.079168946,0.08543572,0.07290217,0.67676765,0.043084964,0.071054526,0.015115403,0.08824512,0.09645631,0.080033936,0.67676765,0.03052344,0.052171618,0.008875264,0.070315436,0.08008349,0.060547378,0.67676765,0.046815433,0.07291311,0.020717751,0.08597852,0.09926428,0.07269277
0.68686867,0.052691408,0.06519107,0.040191747,0.06801758,0.07313385,0.06290131,0.68686867,0.0492334,0.0645076,0.03395919,0.069242194,0.076955356,0.061529033,0.68686867,0.030012697,0.04308774,0.016937654,0.049782228,0.060025807,0.039538648,0.68686867,0.03904883,0.05234593,0.025751725,0.057616215,0.06541008,0.04982235,0.68686867,0.04563086,0.062950015,0.028311705,0.06999317,0.07787985,0.062106483,0.68686867,0.024343751,0.035802986,0.012884517,0.04339258,0.049924947,0.036860213,0.68686867,0.03148145,0.044233732,0.018729167,0.045546878,0.056395307,0.03469845,0.68686867,0.04563965,0.062557116,0.02872218,0.069390625,0.07609394,0.06268731,0.68686867,0.05090723,0.0674251,0.03438935,0.07361036,0.07934027,0.067880444,0.68686867,0.04027344,0.06625889,0.014287986,0.081865236,0.089331135,0.07439934,0.68686867,0.02861133,0.04882134,0.008401319,0.065531254,0.07449665,0.056565862,0.68686867,0.043713868,0.06792601,0.019501725,0.079739265,0.0918698,0.06760873
0.6969697,0.048707034,0.060207374,0.037206694,0.06271777,0.067362264,0.058073282,0.6969697,0.045541994,0.059576463,0.031507526,0.063814454,0.07082251,0.0568064,0.6969697,0.027850587,0.039960634,0.01574054,0.046068363,0.05546858,0.036668144,0.6969697,0.03618848,0.048461117,0.02391584,0.05323926,0.06037052,0.046108,0.6969697,0.042198244,0.05812514,0.02627135,0.06449805,0.07168496,0.057311147,0.6969697,0.022634767,0.03323685,0.012032684,0.040215824,0.046244986,0.03418666,0.6969697,0.029216798,0.041013386,0.01742021,0.042188477,0.05213802,0.032238934,0.6969697,0.042206056,0.057776622,0.026635488,0.06394141,0.070029,0.057853825,0.6969697,0.04705664,0.0622333,0.031879984,0.06776758,0.07296261,0.062572554,0.6969697,0.037268557,0.061138406,0.013398707,0.075201176,0.08190338,0.06849897,0.6969697,0.02657129,0.04523896,0.007903621,0.060470708,0.068620555,0.052320857,0.6969697,0.04044141,0.06271898,0.018163836,0.07326563,0.08419791,0.062333345
0.7070707,0.04527051,0.05588022,0.0346608,0.058119144,0.062367972,0.053870317,0.7070707,0.04232422,0.05529827,0.029350169,0.059118167,0.06551103,0.0527253,0.7070707,0.025993165,0.037239324,0.014747005,0.042838868,0.05151456,0.034163177,0.7070707,0.03367969,0.04504936,0.022310022,0.049417973,0.055974264,0.04286168,0.7070707,0.039231446,0.053962644,0.024500247,0.059712894,0.06626099,0.053164795,0.7070707,0.021107422,0.030956868,0.011257975,0.03742969,0.042995177,0.031864204,0.7070707,0.027203126,0.038144127,0.016262127,0.039229494,0.04841589,0.030043095,0.7070707,0.039246097,0.053642973,0.024849221,0.059241213,0.06478522,0.05369721,0.7070707,0.04371875,0.05772373,0.029713772,0.062705085,0.06741686,0.057993304,0.7070707,0.03463672,0.05671917,0.012554275,0.06941895,0.07551544,0.06332246,0.7070707,0.024776367,0.04212381,0.0074289255,0.056087893,0.063525654,0.04865013,0.7070707,0.03756055,0.058133215,0.016987884,0.06765723,0.07755853,0.057755936
0.7171717,0.04178125,0.051531013,0.032031488,0.053518556,0.05735219,0.049684923,0.7171717,0.03906543,0.050966095,0.027164768,0.054375004,0.06015293,0.04859708,0.7171717,0.024072267,0.034447044,0.013697491,0.039570313,0.04753218,0.031608447,0.7171717,0.031164063,0.041639227,0.020688899,0.045603517,0.051582336,0.0396247,0.7171717,0.03623047,0.049742687,0.022718254,0.054933596,0.0608792,0.048987992,0.7171717,0.019576173,0.028682211,0.010470135,0.034655277,0.039757397,0.029553156,0.7171717,0.02525879,0.035367664,0.015149917,0.0362793,0.044717133,0.027841464,0.7171717,0.036244143,0.049471423,0.023016863,0.05452051,0.059544753,0.049496267,0.7171717,0.040353518,0.05318936,0.027517674,0.057630863,0.06189394,0.053367786,0.7171717,0.03198047,0.05225045,0.011710491,0.063666016,0.06908849,0.05824354,0.7171717,0.022963868,0.03896243,0.006965304,0.051690433,0.058470163,0.044910703,0.7171717,0.034677736,0.05355911,0.015796365,0.062044926,0.07095981,0.053130046
0.72727275,0.038458984,0.047379557,0.029538412,0.049121097,0.052586824,0.04565537,0.72727275,0.03599512,0.046873458,0.025116779,0.049911134,0.05513987,0.0446824,0.72727275,0.022242188,0.03179244,0.0126919355,0.036459964,0.04371669,0.029203234,0.72727275,0.02876758,0.038360197,0.019174963,0.041959964,0.047428384,0.036491543,0.72727275,0.033376954,0.045769922,0.020983987,0.050376955,0.05573155,0.04502236,0.72727275,0.018113282,0.02650585,0.009720712,0.031973634,0.036666054,0.027281215,0.72727275,0.023312502,0.0326242,0.014000804,0.033427738,0.041122153,0.02573332,0.72727275,0.033396486,0.045486856,0.021306116,0.05002051,0.05457727,0.04546375,0.72727275,0.037130862,0.04886203,0.025399696,0.052853517,0.056696005,0.04901103,0.72727275,0.029472658,0.04800468,0.010940637,0.058203127,0.063083194,0.053323057,0.72727275,0.02121582,0.035916667,0.006514973,0.04748926,0.053628717,0.041349802,0.72727275,0.031918947,0.0491897,0.014648192,0.05676856,0.06478441,0.04875271
0.7373737,0.035453126,0.04361491,0.027291343,0.045146488,0.0482852,0.042007774,0.7373737,0.033164065,0.043131143,0.023196986,0.045868166,0.05058056,0.04115577,0.7373737,0.020582031,0.029378213,0.011785851,0.033646487,0.040300798,0.026992176,0.7373737,0.026564455,0.03540653,0.01772238,0.03864746,0.04360556,0.033689365,0.7373737,0.03079883,0.042154934,0.019442726,0.046294924,0.051152974,0.041436873,0.7373737,0.016776368,0.02452159,0.009031148,0.029531252,0.033830825,0.025231676,0.7373737,0.021564454,0.030135885,0.012993024,0.030879885,0.03792142,0.02383835,0.7373737,0.030777344,0.041875094,0.019679595,0.045936525,0.050055947,0.041817103,0.7373737,0.034241214,0.04496294,0.02351949,0.048499025,0.051955134,0.045042917,0.7373737,0.02715918,0.044169005,0.010149356,0.053288087,0.05769368,0.048882496,0.7373737,0.019640626,0.033172816,0.006108435,0.04367676,0.04926427,0.03808925,0.7373737,0.029404297,0.04521487,0.013593728,0.05198633,0.059193682,0.044778977
0.74747473,0.03244336,0.039868496,0.025018223,0.041225586,0.044042144,0.03840903,0.74747473,0.030350588,0.03941407,0.021287106,0.041808594,0.046041377,0.03757581,0.74747473,0.018904299,0.026944663,0.010863934,0.030815432,0.036837697,0.024793167,0.74747473,0.024392579,0.03246926,0.016315896,0.0353584,0.03983162,0.030885179,0.74747473,0.028184572,0.038503427,0.017865717,0.04222266,0.04660132,0.037844,0.74747473,0.015422853,0.022533383,0.008312322,0.02710547,0.031022746,0.023188192,0.74747473,0.019791016,0.027633015,0.011949018,0.02829297,0.034699634,0.02188631,0.74747473,0.02819043,0.03829933,0.01808153,0.04192481,0.045615196,0.03823442,0.74747473,0.031302735,0.04104064,0.02156483,0.044183597,0.047282297,0.041084897,0.74747473,0.024859376,0.040332176,0.009386575,0.048408207,0.05231419,0.044502225,0.74747473,0.018043946,0.030407125,0.005680768,0.03988086,0.04489252,0.0348692,0.74747473,0.026914064,0.0412886,0.012539529,0.04726856,0.053704746,0.04083237
0.75757575,0.029582033,0.036315195,0.022848869,0.037453126,0.03997826,0.034927994,0.75757575,0.027707033,0.035912108,0.019501958,0.037988283,0.04177692,0.034199644,0.75757575,0.017286133,0.024615435,0.009956831,0.0281084,0.033555083,0.022661718,0.75757575,0.022285158,0.029612666,0.01495765,0.03221387,0.03627198,0.028155765,0.75757575,0.025725586,0.035088465,0.016362706,0.038335938,0.04222941,0.034442466,0.75757575,0.014127931,0.020611335,0.007644526,0.024777345,0.02832599,0.0212287,0.75757575,0.018124023,0.025268434,0.010979613,0.025832033,0.031634707,0.020029359,0.75757575,0.025720704,0.034875877,0.01656553,0.038081057,0.041395236,0.03476688,0.75757575,0.02854297,0.03737441,0.019711528,0.04011426,0.04285567,0.037372854,0.75757575,0.022691408,0.03672136,0.0086614555,0.043843754,0.047288254,0.040399253,0.75757575,0.016507814,0.027774177,0.00524145,0.036290042,0.04078301,0.031797074,0.75757575,0.024510743,0.037537433,0.011484055,0.042803712,0.04853131,0.037076116
0.7676768,0.027007814,0.033131074,0.020884557,0.034095705,0.036362186,0.031829223,0.7676768,0.025289064,0.0327259,0.017852228,0.03455762,0.0379561,0.031159136,0.7676768,0.015858399,0.022554256,0.0091625415,0.02566797,0.030596305,0.020739634,0.7676768,0.020395508,0.02705666,0.013734356,0.029381838,0.03302389,0.025739787,0.7676768,0.023493165,0.032000992,0.014985337,0.034868166,0.038368754,0.031367578,0.7676768,0.012953126,0.018866234,0.0070400178,0.022634767,0.025848283,0.019421251,0.7676768,0.016625978,0.023164123,0.010087832,0.023612306,0.028858861,0.01836575,0.7676768,0.023522463,0.031841427,0.015203497,0.03465918,0.037609044,0.031709317,0.7676768,0.026046876,0.034044642,0.01804911,0.036459964,0.03891231,0.034007616,0.7676768,0.020715822,0.03345209,0.007979554,0.039735354,0.04281432,0.036656387,0.7676768,0.0151523445,0.025422039,0.0048826504,0.033046875,0.03708593,0.029007819,0.7676768,0.022378907,0.0341897,0.010568113,0.0388252,0.04392779,0.03372261
0.7777778,0.02444043,0.029939938,0.018940922,0.030759767,0.032747965,0.028771566,0.7777778,0.022890626,0.02958634,0.016194912,0.031180665,0.034178007,0.028183322,0.7777778,0.014410157,0.020452108,0.008368205,0.023270508,0.02769319,0.018847827,0.7777778,0.018483398,0.024501448,0.0124653485,0.02657715,0.029846841,0.02330746,0.7777778,0.021275392,0.028919648,0.013631136,0.031439453,0.034540482,0.028338427,0.7777778,0.01178711,0.017140247,0.006433972,0.020565432,0.023468299,0.017662564,0.7777778,0.015075196,0.020978315,0.009172076,0.021391602,0.026106942,0.016676262,0.7777778,0.021271486,0.028747162,0.01379581,0.03123926,0.03386426,0.02861426,0.7777778,0.023566408,0.030736232,0.016396584,0.032834962,0.03498304,0.030686885,0.7777778,0.018740235,0.030221922,0.0072585475,0.035704102,0.038388282,0.033019923,0.7777778,0.01375879,0.023052236,0.0044653434,0.029840821,0.03343614,0.026245506,0.7777778,0.020220704,0.030829092,0.009612316,0.03488379,0.039387926,0.030379655
0.7878788,0.022013674,0.026928335,0.017099012,0.02764844,0.02941426,0.025882619,0.7878788,0.020610353,0.02659752,0.014623186,0.027987307,0.03064781,0.025326803,0.7878788,0.013028321,0.018461399,0.007595244,0.020969728,0.024907194,0.017032262,0.7878788,0.016705079,0.02211472,0.011295438,0.023925783,0.026827823,0.021023743,0.7878788,0.019198243,0.026041307,0.012355178,0.028198244,0.030944763,0.025451725,0.7878788,0.010682617,0.015535925,0.0058293096,0.018563477,0.021172274,0.01595468,0.7878788,0.013649414,0.018955572,0.008343257,0.019313477,0.02352944,0.015097514,0.7878788,0.019182619,0.025869042,0.012496196,0.028065432,0.030373573,0.02575729,0.7878788,0.021223634,0.027623523,0.014823746,0.029434571,0.031336892,0.02753225,0.7878788,0.016876955,0.027150996,0.006602912,0.031941406,0.034298506,0.029584307,0.7878788,0.012420899,0.020794746,0.004047052,0.026810547,0.029990733,0.023630362,0.7878788,0.018206056,0.02769873,0.008713384,0.031215822,0.035183504,0.02724814
0.7979798,0.019844728,0.0242602,0.015429256,0.024842774,0.026410684,0.023274865,0.7979798,0.018600587,0.023962464,0.013238709,0.025146486,0.027483797,0.022809176,0.7979798,0.011782227,0.016687183,0.006877271,0.018919922,0.022432577,0.015407268,0.7979798,0.015090821,0.019955657,0.010225984,0.021547852,0.024140853,0.01895485,0.7979798,0.017302735,0.02344472,0.01116075,0.025357423,0.02779077,0.022924077,0.7979798,0.009686524,0.014068987,0.005304061,0.016768556,0.01907792,0.014459193,0.7979798,0.012338867,0.017118368,0.007559367,0.017436525,0.021197421,0.013675628,0.7979798,0.017299805,0.023310013,0.011289597,0.025217775,0.027276227,0.023159323,0.7979798,0.019126954,0.024856606,0.013397301,0.026430665,0.028109461,0.024751868,0.7979798,0.015232422,0.024438169,0.006026676,0.02857422,0.030619724,0.026528718,0.7979798,0.011237306,0.018779911,0.0036946996,0.024119142,0.026963565,0.02127472,0.7979798,0.016409181,0.024893798,0.007924563,0.027961915,0.03147439,0.024449443
0.8080808,0.017710939,0.02162785,0.013794027,0.022106446,0.023481516,0.020731376,0.8080808,0.01659375,0.021350114,0.011837387,0.022342775,0.024374114,0.020311436,0.8080808,0.01057129,0.0149601605,0.0061824187,0.016908204,0.020019654,0.013796753,0.8080808,0.013501953,0.017822813,0.009181093,0.019225586,0.021511778,0.016939394,0.8080808,0.015445313,0.020913726,0.009976901,0.022536134,0.024654744,0.020417525,0.8080808,0.008674805,0.012574924,0.004774686,0.0150107425,0.017094932,0.012926552,0.8080808,0.011053711,0.015310306,0.006797116,0.015575196,0.018912682,0.012237708,0.8080808,0.015455079,0.020783363,0.010126796,0.022403322,0.024195256,0.020611389,0.8080808,0.017061524,0.022138864,0.011984183,0.023469727,0.024924904,0.02201455,0.8080808,0.013588868,0.021742158,0.0054355785,0.025320314,0.027096685,0.023543943,0.8080808,0.010063477,0.016781595,0.00334536,0.021447267,0.02394037,0.018954165,0.8080808,0.014621095,0.022146977,0.007095211,0.02475586,0.027794447,0.021717273
0.8181818,0.015713869,0.019157575,0.012270162,0.01953418,0.02074153,0.01832683,0.8181818,0.014737305,0.018921988,0.010552622,0.019761719,0.021519892,0.018003546,0.8181818,0.009400391,0.013300303,0.005500479,0.015003907,0.01773051,0.012277302,0.8181818,0.011978516,0.015809236,0.008147797,0.017041992,0.01904766,0.015036325,0.8181818,0.013726563,0.018527325,0.008925802,0.01990332,0.021767845,0.018038796,0.8181818,0.007739258,0.0112120155,0.004266501,0.0133457035,0.015169667,0.01152174,0.8181818,0.009834961,0.0136126885,0.0060572335,0.013858399,0.0168082,0.010908597,0.8181818,0.013717774,0.01839685,0.009038697,0.019799806,0.021353377,0.018246235,0.8181818,0.01513672,0.019626994,0.010646447,0.020712892,0.021970678,0.019455105,0.8181818,0.012019532,0.019243859,0.0047952044,0.022296876,0.023835007,0.020758744,0.8181818,0.008953125,0.014916059,0.0029901913,0.01898047,0.02115009,0.01681085,0.8181818,0.012990235,0.019637376,0.006343095,0.021808594,0.024463113,0.019154076
0.82828283,0.013928711,0.016962873,0.01089455,0.017266603,0.018330418,0.016202789,0.82828283,0.013064453,0.016763952,0.009364954,0.017464845,0.01899575,0.015933938,0.82828283,0.008364258,0.011809361,0.0049191555,0.013305665,0.015708258,0.010903072,0.82828283,0.010642579,0.0140210595,0.007264098,0.015091797,0.016852288,0.013331307,0.82828283,0.012166993,0.016400907,0.007933077,0.017595705,0.019207964,0.015983446,0.82828283,0.0068925787,0.009983461,0.0038016955,0.011876954,0.013505133,0.010248775,0.82828283,0.008767579,0.0121095795,0.0054255784,0.012299805,0.014885109,0.009714501,0.82828283,0.012176759,0.016310344,0.008043174,0.017489258,0.018861394,0.016117122,0.82828283,0.013425782,0.017356185,0.009495379,0.018288087,0.019404093,0.017172081,0.82828283,0.0106660165,0.017021174,0.004310859,0.019651368,0.02097003,0.018332707,0.82828283,0.007976563,0.013274068,0.002679057,0.016782228,0.018686209,0.014878247,0.82828283,0.011504883,0.017355343,0.005654422,0.01919629,0.021492733,0.016899848
0.83838385,0.012177735,0.014829981,0.009525488,0.015069337,0.015991002,0.014147671,0.83838385,0.011426758,0.014622387,0.0082311295,0.015216798,0.016551604,0.013881992,0.83838385,0.0073613287,0.010368689,0.0043539684,0.011664063,0.013753507,0.009574618,0.83838385,0.009326172,0.012275245,0.006377099,0.013205078,0.014738159,0.011671998,0.83838385,0.010655274,0.014335967,0.0069745807,0.015320313,0.016705396,0.013935232,0.83838385,0.006081055,0.008782971,0.003379139,0.010421876,0.011844244,0.008999508,0.83838385,0.0077001955,0.010635294,0.004765097,0.010783204,0.013038032,0.008528376,0.83838385,0.010654298,0.014244794,0.0070638014,0.01525586,0.01644274,0.01406898,0.83838385,0.011734376,0.01514714,0.008321611,0.015935548,0.01689131,0.014979785,0.83838385,0.009344727,0.014883889,0.0038055652,0.017049806,0.018181428,0.015918184,0.83838385,0.006998047,0.011624361,0.002371733,0.014653321,0.016295707,0.013010936,0.83838385,0.010060547,0.015129066,0.0049920278,0.016678711,0.018639207,0.014718217
0.8484849,0.010579102,0.012859456,0.008298747,0.013030274,0.01381265,0.012247898,0.8484849,0.009927735,0.01269426,0.00716121,0.013157227,0.0142816575,0.012032797,0.8484849,0.006419922,0.009043319,0.0037965253,0.010144532,0.011952743,0.0083363205,0.8484849,0.008138672,0.0106892465,0.0055880984,0.011458985,0.012769998,0.010147971,0.8484849,0.009256836,0.012444092,0.0060695806,0.013256837,0.014450429,0.012063244,0.8484849,0.0052871094,0.007638092,0.0029361264,0.009061524,0.010289299,0.007833748,0.8484849,0.006723633,0.009273055,0.004174211,0.009360352,0.0113035105,0.0074171927,0.8484849,0.00925586,0.012376815,0.006134905,0.013203125,0.014210263,0.012195988,0.8484849,0.010178711,0.013116618,0.007240805,0.013765626,0.01456603,0.012965221,0.8484849,0.008083985,0.012871504,0.003296467,0.014700196,0.015653878,0.013746514,0.8484849,0.0060996097,0.010126729,0.0020724903,0.012675782,0.014090484,0.011261079,0.8484849,0.0087128915,0.013089581,0.0043362016,0.01438086,0.016059557,0.012702163
0.85858583,0.009174805,0.011150377,0.007199234,0.011274414,0.011949917,0.010598911,0.85858583,0.008602539,0.010975409,0.006229669,0.011369141,0.012347088,0.010391193,0.85858583,0.0055800783,0.0078473445,0.003312812,0.008783204,0.010333128,0.007233279,0.85858583,0.0070625003,0.009281506,0.004843495,0.009905274,0.011042473,0.008768075,0.85858583,0.008029297,0.010793973,0.0052646217,0.011432618,0.012462255,0.010402981,0.85858583,0.004614258,0.0066500744,0.002578442,0.007873047,0.008943333,0.006802761,0.85858583,0.0058388673,0.008028645,0.003649089,0.008124024,0.009822721,0.0064253267,0.85858583,0.008021485,0.010712122,0.0053308485,0.011403321,0.01227959,0.010527053,0.85858583,0.008826172,0.011352914,0.0062994296,0.011873048,0.012592672,0.011153423,0.85858583,0.0070039066,0.011120139,0.0028876741,0.012642579,0.013472414,0.011812745,0.85858583,0.005310547,0.008786637,0.0018344573,0.010951173,0.012161163,0.009741182,0.85858583,0.007558594,0.011330376,0.0037868116,0.01238672,0.013813345,0.010960095
0.86868685,0.007823243,0.009501218,0.006145268,0.009553711,0.010149665,0.008957757,0.86868685,0.007333008,0.009358149,0.005307867,0.009635743,0.010452676,0.00881881,0.86868685,0.004782227,0.006739227,0.0028252264,0.0074863285,0.008795592,0.0061770645,0.86868685,0.0060253907,0.007912735,0.0041380464,0.0084248055,0.009382317,0.0074672936,0.86868685,0.0068271486,0.009156086,0.0044982117,0.009711915,0.010583997,0.008839833,0.86868685,0.0039414065,0.005687981,0.002194832,0.006719727,0.007617067,0.005822387,0.86868685,0.004987305,0.006854315,0.0031202952,0.006928711,0.008363452,0.0054939706,0.86868685,0.0068349615,0.0091039715,0.0045659514,0.009676758,0.010407694,0.008945823,0.86868685,0.0075224615,0.009668742,0.0053761806,0.010057618,0.010632948,0.009482288,0.86868685,0.005980469,0.009471133,0.002489804,0.010684571,0.0113737285,0.009995414,0.86868685,0.004530274,0.007502648,0.0015578996,0.009299805,0.010335589,0.008264022,0.86868685,0.0064462894,0.009623391,0.003269188,0.010455078,0.011651739,0.009258418
0.8787879,0.006561524,0.007974855,0.005148193,0.0079902345,0.008501297,0.0074791717,0.8787879,0.0061630863,0.007844867,0.0044813054,0.008104493,0.008796469,0.007412517,0.8787879,0.0040302738,0.0056703086,0.002390239,0.0062988284,0.007415059,0.005182598,0.8787879,0.005077149,0.006655105,0.0034991927,0.0070732427,0.007887632,0.0062588537,0.8787879,0.00575293,0.007699603,0.0038062567,0.008104493,0.008841841,0.0073671453,0.8787879,0.003341797,0.004822478,0.0018611158,0.005663086,0.0064376555,0.004888517,0.8787879,0.004194336,0.0057881013,0.0026005707,0.005831055,0.0070289504,0.0046331594,0.8787879,0.005779297,0.0076952702,0.003863324,0.008115235,0.008751049,0.007479421,0.8787879,0.006319336,0.008125227,0.0045134453,0.008416016,0.00894379,0.007888242,0.8787879,0.0050097657,0.007940934,0.0020785974,0.008923829,0.0095328735,0.008314784,0.8787879,0.0038125003,0.0063047027,0.0013202976,0.0077988287,0.008677086,0.006920572,0.8787879,0.005411133,0.008088378,0.0027338879,0.008741211,0.009738117,0.0077443044
0.8888889,0.005486328,0.006674398,0.004298258,0.0067080082,0.0071580093,0.006258007,0.8888889,0.005165039,0.0065697213,0.003760357,0.0067324224,0.007316532,0.0061483127,0.8888889,0.0033837892,0.004757336,0.0020102425,0.0052666017,0.00618688,0.004346323,0.8888889,0.004256836,0.0055889115,0.002924761,0.0059140627,0.006608634,0.0052194917,0.8888889,0.0048076175,0.0064310543,0.003184181,0.0067607425,0.007392547,0.006128938,0.8888889,0.002801758,0.004051734,0.0015517817,0.004756836,0.0054333173,0.004080355,0.8888889,0.0035351564,0.004873653,0.0021966598,0.004895508,0.005906301,0.0038847146,0.8888889,0.004810547,0.0064067193,0.0032143747,0.0067470707,0.007291862,0.0062022796,0.8888889,0.005277344,0.0067778165,0.0037768716,0.0070019537,0.007451696,0.0065522115,0.8888889,0.004180664,0.006622957,0.0017383716,0.007399414,0.00789887,0.0068999585,0.8888889,0.0031972658,0.005293107,0.0011014245,0.0065332036,0.0072710714,0.005795336,0.8888889,0.0045332033,0.0067514917,0.002314915,0.0072578127,0.008086094,0.006429531
0.8989899,0.004485352,0.005462328,0.003508376,0.005436524,0.00583918,0.0050338674,0.8989899,0.004204102,0.0053523304,0.0030558733,0.005489258,0.00597446,0.0050040563,0.8989899,0.0027626955,0.003906674,0.0016187167,0.004313477,0.0050889743,0.0035379794,0.8989899,0.0034746095,0.004575848,0.0023733708,0.0048310547,0.0054256306,0.004236479,0.8989899,0.0039433595,0.005261739,0.0026249802,0.0054687504,0.0060027414,0.0049347593,0.8989899,0.002310547,0.0033403663,0.0012807278,0.0039150394,0.0044789296,0.0033511491,0.8989899,0.0029140627,0.0040140483,0.0018140771,0.003989258,0.0048317523,0.0031467634,0.8989899,0.0039238282,0.0052306266,0.00261703,0.0054775393,0.00594345,0.0050116284,0.8989899,0.0043076174,0.0055291327,0.0030861024,0.00569043,0.0060853893,0.0052954704,0.8989899,0.003417969,0.005392944,0.001442994,0.005987305,0.006437302,0.0055373083,0.8989899,0.0026171876,0.0043200506,0.00091432454,0.005265625,0.0058788694,0.004652381,0.8989899,0.0036953127,0.005510601,0.0018800242,0.0058808597,0.006559913,0.0052018063
0.90909094,0.0035742188,0.0043726154,0.0027758225,0.004339844,0.0047153616,0.0039643263,0.90909094,0.0033671877,0.004304024,0.0024303515,0.0043583987,0.0047819717,0.003934826,0.90909094,0.0022275392,0.0031511728,0.0013039057,0.0034472658,0.004089202,0.0028053296,0.90909094,0.0027910157,0.0036970826,0.0018849487,0.0038447268,0.0043460466,0.003343407,0.90909094,0.003147461,0.004226008,0.002068914,0.004368164,0.0048413402,0.003894988,0.90909094,0.0018681642,0.0027144165,0.0010219117,0.0031181641,0.0035670125,0.0026693158,0.90909094,0.0023300783,0.0032186983,0.0014414582,0.003178711,0.0038764402,0.0024809819,0.90909094,0.003138672,0.004179159,0.002098185,0.004364258,0.0047698985,0.003958618,0.90909094,0.0034384767,0.004428163,0.0024487902,0.004530274,0.004899793,0.004160755,0.90909094,0.0027119142,0.0043090554,0.0011147731,0.00475293,0.0051481794,0.00435768,0.90909094,0.0021113283,0.0034905842,0.0007320724,0.004208008,0.0047192075,0.0036968081,0.90909094,0.0029550784,0.0044020144,0.0015081426,0.004654297,0.0052146455,0.0040939488
0.9191919,0.002819336,0.0034800377,0.0021586344,0.0034003907,0.0037574384,0.003043343,0.9191919,0.00265625,0.0034048348,0.0019076653,0.0034277346,0.0037943018,0.0030611674,0.9191919,0.0017470703,0.0024997073,0.0009944334,0.0027343752,0.0032656821,0.0022030682,0.9191919,0.0021875,0.0028933329,0.0014816673,0.0030390627,0.0034741045,0.002604021,0.9191919,0.0024941408,0.0033566637,0.0016316178,0.0034150393,0.003811107,0.0030189715,0.9191919,0.0014707032,0.002153574,0.0007878324,0.0024589845,0.0028729318,0.0020450372,0.9191919,0.0018408204,0.0025698326,0.0011118082,0.0025117188,0.0030917805,0.0019316571,0.9191919,0.0024482424,0.0032777174,0.0016187674,0.0034208987,0.0038034944,0.003038303,0.9191919,0.0026982424,0.0034924047,0.0019040802,0.0035546876,0.003882091,0.0032272842,0.9191919,0.0021552735,0.0034125957,0.0008979512,0.0037226565,0.0040742923,0.0033710208,0.9191919,0.0016621094,0.0027631577,0.0005610612,0.0033144532,0.0037520183,0.002876888,0.9191919,0.00234375,0.003497996,0.0011895043,0.003647461,0.0041360105,0.0031589116
0.9292929,0.0021582032,0.0026956678,0.0016207385,0.0025703127,0.0029023085,0.002238317,0.9292929,0.002011719,0.0026124432,0.0014109946,0.0025683595,0.0028982288,0.0022384902,0.9292929,0.001334961,0.0019375964,0.00073232566,0.0020458985,0.0024798648,0.0016119322,0.9292929,0.0016757813,0.0022488362,0.0011027264,0.002296875,0.0026814672,0.0019122828,0.9292929,0.001859375,0.002545603,0.001173147,0.002569336,0.0029272689,0.002211403,0.9292929,0.0011132814,0.0016686353,0.00055792736,0.0018837892,0.0022324354,0.001535143,0.9292929,0.0013847657,0.001966846,0.00080268545,0.001897461,0.0023800954,0.0014148266,0.9292929,0.0018613283,0.0025143586,0.0012082979,0.002578125,0.002922562,0.0022336883,0.9292929,0.002044922,0.002660361,0.0014294831,0.0026748048,0.0029872726,0.002362337,0.9292929,0.0016298828,0.0025876807,0.00067208504,0.0027851565,0.003106229,0.002464084,0.9292929,0.0012685547,0.0021069774,0.00043013203,0.0024990235,0.0028908907,0.0021071562,0.9292929,0.0017675782,0.0026491387,0.0008860176,0.0027216799,0.0031349978,0.002308362
0.93939394,0.0015390626,0.0019803823,0.0010977429,0.0018476563,0.0021720396,0.0015232732,0.93939394,0.0014550783,0.001923319,0.0009868375,0.001859375,0.0021769966,0.0015417535,0.93939394,0.000984375,0.0014607294,0.00050802063,0.0014960938,0.0018866896,0.001105498,0.93939394,0.0011992188,0.0016603961,0.0007380415,0.0016484376,0.0019987172,0.001298158,0.93939394,0.0013408203,0.0018615865,0.0008200542,0.0018388673,0.0021697632,0.0015079716,0.93939394,0.0008271485,0.001269404,0.00038489304,0.001366211,0.0016992446,0.0010331774,0.93939394,0.001013672,0.0014946286,0.00053271535,0.0013681641,0.001782138,0.00095419015,0.93939394,0.0013544923,0.0018755877,0.00083339674,0.0018544922,0.0021817484,0.0015272361,0.93939394,0.0014765626,0.001973417,0.0009797083,0.0019023438,0.0022053868,0.0015993008,0.93939394,0.0011621094,0.0018696288,0.00045459007,0.0020058595,0.0023254266,0.0016862925,0.93939394,0.00091406255,0.0015632409,0.0002648842,0.001788086,0.0021177232,0.0014584487,0.93939394,0.0012744141,0.0019305848,0.0006182435,0.0019599611,0.0023058492,0.0016140731
0.94949496,0.0010595703,0.0014187476,0.0007003931,0.0012871095,0.001594185,0.0009800339,0.94949496,0.001,0.0013849986,0.00061500154,0.0012578126,0.0015728292,0.00094279606,0.94949496,0.00066308596,0.0010554879,0.00027068402,0.0010361329,0.0013919809,0.0006802849,0.94949496,0.00081152347,0.0011820244,0.0004410226,0.0011201173,0.0014193519,0.0008208826,0.94949496,0.0009179688,0.0013304435,0.00050549407,0.001248047,0.0015670644,0.00092902954,0.94949496,0.00057714846,0.0009281938,0.00022610312,0.0009462891,0.0012512817,0.00064129656,0.94949496,0.0006855469,0.0010652728,0.00030582098,0.0009335938,0.0012884825,0.0005787051,0.94949496,0.00092089846,0.0013273773,0.00051441963,0.0012753907,0.0015705709,0.0009802106,0.94949496,0.0010302735,0.001442835,0.00061771204,0.0013222657,0.0016321361,0.0010123954,0.94949496,0.0007958985,0.0013319191,0.00025987782,0.0013593751,0.0016852248,0.0010335253,0.94949496,0.0006445313,0.0011351507,0.00015391188,0.0012275391,0.0015491394,0.0009059389,0.94949496,0.0008945313,0.0013876171,0.0004014456,0.0013408203,0.0016593221,0.0010223186
0.959596,0.00068457035,0.0010056485,0.00036349217,0.00080664066,0.0011040099,0.0005092714,0.959596,0.0006240235,0.0009568851,0.00029116188,0.00080468756,0.0011025374,0.00050683774,0.959596,0.00041894533,0.00074497535,9.291532e-05,0.00064843753,0.00095117814,0.0003456969,0.959596,0.0005253907,0.00086865755,0.0001821238,0.0007119141,0.001014584,0.00040924427,0.959596,0.00061328127,0.0009742344,0.00025232814,0.0007890625,0.0011160813,0.00046204383,0.959596,0.00036035158,0.0006712284,4.9474766e-05,0.00062207034,0.0008943387,0.00034980197,0.959596,0.0004375,0.00076182466,0.00011317537,0.0005966797,0.00092376117,0.00026959824,0.959596,0.0005878907,0.0009353548,0.00024042657,0.0007900391,0.0010926458,0.00048743235,0.959596,0.000678711,0.001026009,0.00033141294,0.0008408204,0.0011340802,0.0005475605,0.959596,0.00052441406,0.00093075214,0.000118076015,0.0008681641,0.0011787954,0.0005575329,0.959596,0.0004121094,0.0007760882,4.8130547e-05,0.000788086,0.0011018817,0.00047429017,0.959596,0.0005839844,0.0009563557,0.0002116131,0.0008583985,0.001162326,0.0005544711
0.969697,0.000375,0.00068000035,6.999966e-05,0.00044628908,0.00076520967,0.00012736852,0.969697,0.0003623047,0.00065989036,6.471903e-05,0.00044628908,0.0007337553,0.00015882286,0.969697,0.00025878908,0.00053890253,-2.1324377e-05,0.00037402345,0.0006650506,8.2996354e-05,0.969697,0.00028710937,0.0005777315,-3.512745e-06,0.00039453126,0.0006983411,9.072141e-05,0.969697,0.00034863284,0.00065129,4.597567e-05,0.00044238282,0.00075010234,0.00013466334,0.969697,0.00022070314,0.00047521712,-3.381085e-05,0.00033300783,0.0006078698,5.8145815e-05,0.969697,0.0002734375,0.0005541037,-7.228693e-06,0.0003359375,0.0006217619,5.0113158e-05,0.969697,0.0003212891,0.0006179118,2.466637e-05,0.00044531253,0.00073180336,0.0001588217,0.969697,0.00037988284,0.0006795762,8.018952e-05,0.00044921876,0.00074767007,0.00015076745,0.969697,0.00030078128,0.000605143,-3.5804987e-06,0.00049121096,0.00079768826,0.00018473368,0.969697,0.00023828127,0.0005187163,-4.2153755e-05,0.00043164066,0.00073206023,0.00013122108,0.969697,0.0003359375,0.0006316022,4.0272833e-05,0.00046582034,0.00075048616,0.00018115452
0.97979796,0.00019140626,0.00043958382,-5.67713e-05,0.00021289063,0.0004702959,-4.4514643e-05,0.97979796,0.00017578126,0.0004161823,-6.461979e-05,0.00024414062,0.0005052684,-1.698715e-05,0.97979796,0.00013867188,0.00035885588,-8.15121e-05,0.00017773439,0.00042260828,-6.713951e-05,0.97979796,0.00015625001,0.00038817077,-7.567073e-05,0.00019726563,0.00044661632,-5.2085044e-05,0.97979796,0.00017773439,0.0004206532,-6.518443e-05,0.00018847657,0.00043407961,-5.7126497e-05,0.97979796,0.00014746095,0.0003716432,-7.6721306e-05,0.00018945313,0.00042938563,-5.0479357e-05,0.97979796,0.00014746095,0.00037793588,-8.3014005e-05,0.00016894532,0.00040121737,-6.3326734e-05,0.97979796,0.00017480469,0.00041492592,-6.531652e-05,0.00023046877,0.0004894033,-2.8465802e-05,0.97979796,0.000203125,0.0004496679,-4.341788e-05,0.00022363283,0.0004746284,-2.7362737e-05,0.97979796,0.00016113282,0.00039687712,-7.461147e-05,0.00022363283,0.00048026448,-3.299881e-05,0.97979796,0.00014355469,0.00037442654,-8.731717e-05,0.00022363283,0.00048939243,-4.212679e-05,0.97979796,0.00018359376,0.00042211503,-5.4927514e-05,0.0002109375,0.00046247395,-4.0598927e-05
0.989899,0.00011425782,0.0003209825,-9.246688e-05,0.00013671875,0.0003559565,-8.251899e-05,0.989899,0.00010546875,0.0003087627,-9.7825214e-05,0.000121093755,0.0003319589,-8.97714e-05,0.989899,9.277344e-05,0.00028432664,-9.877975e-05,0.00013183594,0.00034861302,-8.4941144e-05,0.989899,0.00010644532,0.00030805048,-9.5159856e-05,0.00010546875,0.00030640347,-9.5465955e-05,0.989899,0.00011230469,0.00031778932,-9.317994e-05,0.00012207031,0.0003335023,-8.936167e-05,0.989899,8.789063e-05,0.00027548216,-9.9700905e-05,0.000117187505,0.0003257242,-9.134918e-05,0.989899,8.300781e-05,0.00026642226,-0.000100406636,0.00011132813,0.0003161829,-9.352666e-05,0.989899,0.00011230469,0.00032237914,-9.776977e-05,0.00011914063,0.0003288539,-9.057262e-05,0.989899,0.000125,0.00033809658,-8.809658e-05,0.0001279297,0.0003448475,-8.8988105e-05,0.989899,9.375e-05,0.00028607086,-9.857085e-05,0.000113281254,0.00031938916,-9.2826645e-05,0.989899,8.300781e-05,0.00026900388,-0.00010298826,0.00011035157,0.00031456992,-9.386678e-05,0.989899,0.000108398446,0.00031132382,-9.452692e-05,0.00012402344,0.0003388028,-9.0755944e-05
1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0,1.0,0.0,0.0,0.0,0.0,0.0,0.0

